A variability analysis of low-latitude unidentified gamma-ray sources

We present a study of 40 low-latitude unidentified 3EG gamma-ray sources which were found to be not positionally coincident with any known class of potential gamma-ray emitters in the Galaxy (Romero, Benaglia & Torres, 1999). We have performed a variability analysis which reveals that many of these 40 sources are variable. These sources have, in addition, a steep mean value of the gamma-ray spectral index, $<\Gamma> = 2.41 \pm 0.2$, which, combined with the high level of variability seems to rule out a pulsar origin. The positional coincidences with uncatalogued candidates to supernova remnants were also studied. Only 7 sources in the sample are spatially coincident with these candidates, a result that is shown to be consistent with the expected level of pure chance association. A complementary search for weak radio counterparts was also conducted and the results are presented as an extensive table containing all significant point-like radio sources within the 40 EGRET fields. We argue that in order to produce the high variability, steep gamma-ray spectra, and absence of strong radio counterparts observed in some of the gamma-ray sources of our sample a new class of objects should be postulated, and we analyze a viable candidate.

==> Table5.txt <==

Table 5. Possible radio-counterparts for each 3EG source.

=======================================================================================================
Survey   Source name      RA_J2000     err (s)  DEC_J2000     ñ   freq/MHz  flux/Jy  err/Jy  comments
=======================================================================================================
#OBJECT: 3EGJ0241+6103   02 41 38.4           +61 04 12                                          

1 NVSS  J024143+611205   02 41 43.34   0.093   61 12 05.67  0.73     1400    0.0298    .0009    P 
1 WENSS WNB0237.8+6059   02 41 43.86       n   61 12 03.03     n      325      0.09   0.0045    P  SI=.75

========================================================================================================
#OBJECT: 3EGJ0323+5122   03 23 36.0           +61 22 12 2000   

1 WENSS WNB0315.4+6106   03 19 31.14       n   61 16 58.62     n      325     0.021   0.0033    P
1 NVSS  J031932+611652   03 19 32.20   0.386   61 16 52.43  2.69     1400    0.0056    .0005    P  SI=.91

2 WENSS WNB0316.6+6049   03 20 42.85       n   61 00 38.03     n      325     0.024   0.0033    P
2 NVSS  J032043+610043   03 20 43.06   0.242   61 00 43.97  2.27     1400    0.0081    .0005    P  SI=.74

3 WENSS WNB0316.8+6107   03 20 56.59       n   61 18 27.7      n      325     0.025   0.0033    P
3 NVSS  J032056+611835   03 20 56.24   0.154   61 18 35.58  1.35     1400    0.0131    .0021    P  SI=.44

4 WENSS WNB0316.8+6133   03 20 58.08       n   61 44 16.27     n      325     0.041   0.0034    P
4 NVSS  J032057+614417   03 20 57.56   0.202   61 44 17.58  1.31     1400    0.0159    .0011  31"@66 SI=.65
5 WENSS WNB0316.9+6109   03 21 04.83       n   61 20 42.05     n      325     0.051   0.0033    P
5 NVSS  J032104+612041   03 21 04.93   0.216   61 20 41.42  2.23     1400    0.0131    .0011  41"@16 SI=.93 

6 WENSS WNB0317.0+6105   03 21 12.43       n   61 15 57.72     n      325     0.043   0.0033
6 NVSS  J032113+611555   03 21 13.12    0.14   61 15 55.47  1.02     1400    0.0158    .0005    P SI=.63

7 WENSS WNB0317.0+6127   03 21 13.41       n   61 38 00.31     n      325     0.025   0.0034    P
7 NVSS  J032115+613753   03 21 15.71   0.251   61 37 53.32  2.19     1400    0.0086    .0005    P SI=.73 

8 11CMB F139.878+3.609   03 21 22.8        n   61 26 41        n     2695      0.06        n 

9 NVSS  J032142+614425   03 21 42.43   0.354   61 44 25.59  2.68     1400    0.0057    .0005    P
9 WENSS WNB0317.5+6133   03 21 44.43       n   61 44 31.5      n      325     0.018   0.0034    P SI=.79

10NVSS  J032220+614937   03 22 20.65   0.173   61 49 37.56  1.27     1400    0.0202    .0012  38"@135
10WENSS WNB0318.2+6138   03 22 21.02       n   61 49 36.67     n      325     0.051   0.0034      SI=.63

11GB6   J0323+6055       03 23 01.7      1.9   60 55 36       15     4850     0.028    0.004    
1187GB  J0323+6055       03 23 02.96     2.6   60 55 18.53    21     4850     0.042    0.005    V
11NVSS  J032302+605542   03 23 02.74   0.068   60 55 42.26   0.6     1400    0.0633    .0015    P
11WENSS WNB0318.9+6045   03 23 02.96       n   60 55 47.03     n      325     0.041   0.0033    P  SI=0.0 

==========================================================================================================
#OBJECT: 3EGJ0323+5122   03 23 36.0           +51 22 12 

1 NVSS  J032019+513311   03 20 19.45   0.131   51 33 11.89  1.17     1400    0.0187    .0013    
1 WENSS WNB0316.6+5122   03 20 19.47       n   51 33 06.09     n      325     0.051    0.004    

2 NVSS  J032045+512011   03 20 45.51   0.285   51 20 11.17  2.69     1400    0.0050    .0005   
2 WENSS WNB0317.1+5109   03 20 46.13       n   51 20 04.59     n      325     0.022   0.0041     

3 NVSS  J032113+511226   03 21 13.42   0.232   51 12 26.18  2.51     1400    0.0115    .0011     45"@144
3 WENSS WNB0317.6+5101   03 21 14.47       n   51 12 26.81     n      325     0.016   0.0039    P  SI=.23

4 UTR   11GRB0317+51     03 20 48         91   51 14 23     1296     12.6        75       ul   
4 UTR   11GRB0317+51     03 21 19          9   51 36 34       72       25        25      3.5    S
4 UTR   11GRB0317+51     03 21 29         14   51 36 33      180     16.7        40        6    
4 B3.3  J0321+5148       03 21 34.09       n   51 48 50        n      408      0.12      .01    D
4 B3.3  J0321+5146       03 21 36.02       n   51 46 02        n      408      0.13      .01    SI=1.16
4 UTR   11GRB0317+51     03 21 39          9   51 36 32      108       20        32     4.16    
4 NVSS  J032141+514441   03 21 41.10   0.275   51 44 41.8   2.57     1400    0.0053    .0009    
4 WB92  B0318+5137       03 21 41.25       n   51 48 23.37     n     1400     0.202        n   
4 WENSS WNB0318.0+5137A  03 21 41.94       n   51 47 58.33     n      325     0.503    0.004   
4 NVSS  J032142+514756   03 21 42.01   0.056   51 47 56.39  0.67     1400    0.1286    .0046   
4 MIYUN MY0318+516       03 21 42.8      0.5   51 48 59.2    6.5      232     1.19p     0.05   
4 11CMB F145.145-4.452   03 21 43.2        n   51 49 05        n     2695       0.1        n   
4 7CG   B0318+5137       03 21 43.4        n   51 48 16        n      151     2.147        n   
4 87GB  J0321+5149       03 21 43.48     2.6   51 49 02.24    26     4850     0.057    0.005   
4 6CV   J032144.2+514837 03 21 44.17       n   51 48 37.2      n      151     2.010        n   
4 WENSS WNB0318.0+5137   03 21 44.43       n   51 48 39.89     n      325     1.042    0.004   
4 B3.3  J0321+5149       03 21 44.89       n   51 49 10        n      408      0.72      .02
4 GB6   J0321+5149       03 21 45.2      1.3   51 49 06       13     4850     0.045    0.005    
4 WENSS WNB0318.0+5137B  03 21 45.39       n   51 48 44.03     n      325      0.27    0.004    
4 MSL   CR 50T056        03 21 45.87       n   51 30 14.1      n      178       2.9        n    
4 NVSS  J032145+514849   03 21 45.96   0.771   51 48 49.18  4.73     1400    0.0065    .0013    
4 NVSS  J032148+514955   03 21 48.21   0.057   51 49 55.08  0.72     1400    0.1058    .0039    
4 WENSS WNB0318.0+5137C  03 21 48.35       n   51 49 56.58     n      325     0.269    0.004    
4 MSL   CR 54T048        03 22 20.75       n   51 49 24.2      n      178       3.2        n    

5 WENSS WNB0318.4+5115A  03 22 01.37       n   51 26 01.42     n      325     1.294   0.0039    S
5 NVSS  J032201+512600   03 22 01.37   0.048   51 26 00.28  0.56     1400    0.3502    .0120    
5 11CMB F145.395-4.739   03 22 03.5        n   51 26 30        n     2695       0.4        n    D
5 MIYUN MY0318+512       03 22 03.9      0.3   51 26 26.4    4.2      232      3.23     0.05    SI=1.2
5 MSL   OE+531           03 22 03.97       n   51 30 55.1      n     1415      1.38        n    
5 4C    +51.07           03 22 04.3        n   51 23 31        n      178       2.9        n    
5 RH74  0318+51          03 22 04.3        n   51 23 31        n     81.5      14.5        n    
5 6CV   J032204.6+512622 03 22 04.59       n   51 26 22.04     n      151     4.320        n    
5 WENSS WNB0318.4+5115   03 22 04.81       n   51 26 25.73     n      325     2.845   0.0039    
5 87GB  J0322+5126       03 22 04.89     0.9   51 26 20.03     9     4850     0.274    0.028    
5 7CG   B0318+5115       03 22 05.0        n   51 26 24        n      151     4.268        n    
5 B3.3  J0322+5126       03 22 05.10       n   51 26 23        n      408       2.1      .02    
5 GB6   J0322+5126       03 22 05.2      0.6   51 26 35        7     4850     0.266    0.023    
5 WB92  B0318+5115       03 22 05.30       n   51 26 34        n     1400     0.717        n    
5 TXS   TXS_B0318+512    03 22 05.34   0.168   51 26 28.06  1.71      365     2.558    0.053    
5 MSL   BGE 0318+51      03 22 07.39       n   51 41 30.9      n      408       4.1        n    
5 WENSS WNB0318.4+5115B  03 22 07.67       n   51 26 45.67     n      325     1.551   0.0039    
5 NVSS  J032207+512645   03 22 07.73   0.048   51 26 45.27  0.56     1400    0.4879    .0170    

6 WENSS WNB0319.2+5123   03 22 54.81       n   51 34 18.75     n      325     0.021   0.0038    
6 NVSS  J032254+513429   03 22 54.31   0.217   51 34 29.49  2.24     1400    0.0098    .0010    

7 7CG   B0319+5137       03 23 02.5        n   51 47 44        n      151     0.229        n    
7 WENSS WNB0319.3+5137   03 23 02.75       n   51 47 44.22     n      325     0.144   0.0038    
7 B3.3  J0323+5147       03 23 06.66       n   51 47 40        n      408       0.1      .01    SI=.72
7 NVSS  J032302+514742   03 23 02.73   0.059   51 47 42.39  0.65     1400    0.0463    .0018    17"@147

8 WENSS WNB0319.7+5045   03 23 22.56       n   50 56 07.05     n      325     0.021   0.0038    
8 NVSS  J032322+505616   03 23 22.38   0.246   50 56 16.14  1.93     1400    0.0076    .0005    

9 7CG   B0319+5058       03 23 27.2        n   51 09 29        n      151      0.22        n    
9 WENSS WNB0319.8+5059   03 23 26.95       n   51 09 39.02     n      325     0.083   0.0038    
9 NVSS  J032327+510935   03 23 27.30   0.166   51 09 35.88  1.92     1400    0.0170    .0012    SI=1.15

10WENSS WNB0320.0+5046   03 23 39.49       n   50 56 47.5      n      325     0.091   0.0038    
10NVSS  J032339+505646   03 23 39.72    0.07   50 56 46.92  0.67     1400    0.0437    .0017    
10GB6   J0323+5056       03 23 37.9      2.1   50 56 40       22     4850     0.019    0.004    SI=.58

117CG   B0320+5100       03 23 50.2        n   51 10 45        n      151     0.215        n     
11WENSS WNB0320.1+5100   03 23 49.10       n   51 10 52.38     n      325     0.037   0.0039     
11NVSS  J032349+511049   03 23 49.19   0.132   51 10 49.52  1.34     1400    0.0128    .0006     

12WENSS WNB0320.2+5104   03 23 54.70       n   51 14 55.88     n      325     0.018   0.0039     
12NVSS  J032354+511455   03 23 54.97   0.177   51 14 55.48  1.57     1400    0.0106    .0005     SI=.36

137CG   B0321+5050       03 24 39.8        n   51 01 01        n      151     0.274        n    
13WENSS WNB0321.0+5050   03 24 40.86       n   51 01 08.77     n      325     0.143   0.0039    
13B3.3  J0324+5100       03 24 41.49       n   51 00 42        n      408       0.1        n   
13WENSS WNB0321.0+5050A  03 24 40.03       n   51 01 19.2      n      325     0.116   0.0039   
13NVSS  J032440+510118   03 24 40.09   0.061   51 01 18.49  0.65     1400    0.0456    .0018    21"@57
13GB6   J0324+5101       03 24 39.9      2.1   51 01 16       22     4850     0.019    0.004    SI=.77

14WENSS WNB0321.0+5050B  03 24 47.45       n   50 59 46.98     n      325     0.026   0.0039   
14NVSS  J032447+505949   03 24 47.00   0.164   50 59 49.97  1.58     1400    0.0088    .0005   

157CG   B0321+5107       03 25 35.1        n   51 18 29        n      151     0.501        n   
156CV   J032536.3+511824 03 25 36.30       n   51 18 24.15     n      151     0.440        n    
15MIYUN MY0321+511       03 25 33.5      1.9   51 18 09.4   22.5      232     0.29p     0.05   
15WENSS WNB0321.9+5107   03 25 34.32       n   51 18 29.86     n      325     0.288    0.004    P
15B3.3  J0325+5118       03 25 34.01       n   51 18 21        n      408      0.22      .01    SI=.95
15NVSS  J032534+511828   03 25 34.44   0.054   51 18 28.63  0.61     1400    0.0605    .0005    P

16WENSS WNB0322.1+5104   03 25 48.69       n   51 15 07.34     n      325     0.023    0.004   
16NVSS  J032548+511507   03 25 48.98   0.292   51 15 07.88  2.94     1400    0.0063    .0005   

177CG   B0322+5117       03 26 27.9        n   51 28 13        n      151     0.237        n   
17WENSS WNB0322.8+5117   03 26 27.27       n   51 28 06.88     n      325     0.136    0.004   
17B3.3  J0326+5127       03 26 30.99       n   51 27 48        n      408      0.12        n  
17NVSS  J032627+512807   03 26 27.71   0.066   51 28 07.22   0.8     1400    0.0510    .0019  

18WENSS WNB0322.8+5126   03 26 29.57       n   51 37 11.36     n      325     0.021   0.0041   
18NVSS  J032630+513658   03 26 30.25   0.211   51 36 58.58  2.33     1400    0.0074    .0005   

197CG   B0322+5106       03 26 34.6        n   51 16 28        n      151     1.028        n    z=.74
196CV   J032635.1+511640 03 26 35.06       n   51 16 40.83     n      151     0.990        n    
19MIYUN MY0322+510       03 26 32.9      0.9   51 16 21.7   10.4      232     0.66p     0.05   
19WENSS WNB0322.9+5106   03 26 34.45       n   51 16 29.47     n      325     0.619    0.004  
19WENSS WNB0323.0+5109   03 26 41.64       n   51 19 58.06     n      325     0.096    0.004  
19TXS   TXS_B0322+511    03 26 34.42   0.121   51 16 29.41  0.56      365     0.729    0.059   
19B3.3  J0326+5116       03 26 35.76       n   51 16 33        n      408      0.47      .01   
19WB92  B0322+5106       03 26 34.66       n   51 16 38.85     n     1400     0.218        n  
19NVSS  J032641+511955   03 26 41.67   0.078   51 19 55.67  0.81     1400    0.0261    .0012   
19NVSS  J032634+511629   03 26 34.48   0.049   51 16 29.03  0.56     1400    0.1828    .0005  
1911CMB F146.084-4.498   03 26 34.6        n   51 15 48        n     2695      0.07        n   
19GB6   J0326+5116       03 26 34.5      0.9   51 16 37        9     4850     0.066    0.007     
1987GB  J0326+5116       03 26 34.56     1.2   51 16 36.86    12     4850     0.077    0.009   

========================================================================================================
#OBJECT: 3EGJ0416+3650   04 16 09.6           +36 50 24 

1 WENSS WNB0410.5+3704A  04 13 52.71       n   37 12 25.3      n      325     0.045    0.006
1 NVSS  J041351+371221   04 13 51.54   0.102   37 12 21.11  1.21     1400    0.0126    .0005

2 WENSS WNB0410.5+3704   04 13 54.57       n   37 12 12.58     n      325      0.08    0.006
2 NVSS  J041356+371202   04 13 56.47   0.094   37 12 02.33  1.08     1400    0.0180    .0010
2 WENSS WNB0410.5+3704B  04 13 56.66       n   37 11 53.45     n      325     0.034    0.006

3 WENSS WNB0410.9+3613   04 14 15.03       n   36 20 55.01     n      325     0.029   0.0058
3 NVSS  J041415+362056   04 14 15.18   0.129   36 20 56.59  1.47     1400    0.0117    .0017

4 WENSS WNB0411.5+3711   04 14 51.50       n   37 18 39.19     n      325     0.121   0.0063
4 NVSS  J041451+371833   04 14 51.37   0.059   37 18 33.34  0.71     1400    0.0333    .0014

5 WENSS WNB0411.7+3654   04 15 04.30       n   37 01 31.05     n      325     0.027   0.0063

6 6CVI  J041510.7+365752 04 15 10.68       n   36 57 52.92     n      151     1.640        n
6 MIYUN MY0411+368       04 15 12.3      0.7   36 56 40.8   14.6      232       0.6     0.05
6 MIYUN MY0411+368       04 15 10.9      0.4   36 57 56.3    8.3      232     1.13p     0.05 
6 WENSS WNB0411.8+3650   04 15 11.10       n   36 58 02.7      n      325     1.079   0.0064
6 TXS   TXS_B0411+368    04 15 11.06    0.04   36 58 02.47  0.22      365     0.952     0.02
6 B2.3  0411+36          04 15 12.69       ?   36 58 10.8      ?      408     0.777        ?
6 MSL   B2.3 0411+36     04 15 12.70       n   36 58 10.8      n      408      0.78        n
6 WB92  B0411+3650       04 15 09.68       n   36 57 55.99     n     1400     0.249        n
6 NVSS  J041511+365802   04 15 11.12   0.038   36 58 02.72  0.56     1400    0.2613    .0005
6 87GB  J0415+3657       04 15 09.78     1.2   36 57 51.98    16     4850     0.062    0.007
6 GB6   J0415+3657       04 15 09.3      0.9   36 57 54       12     4850     0.049    0.005
6 MITG3 0415+3657        04 15 15.1        n   36 57 50        n     4850     0.059        n

7 WENSS WNB0412.1+3614   04 15 29.52       n   36 21 45.77     n      325     0.039   0.0061

8 WENSS WNB0412.3+3608   04 15 38.42       n   36 16 14.88     n      325     0.027   0.0061
8 WENSS WNB0412.5+3714   04 15 50.08       n   37 22 18.28     n      325     0.142   0.0062

9 B3    0412+372         04 15 50.13       ?   37 22 54.38     ?      408      0.13        ?
9 NVSS  J041550+372215   04 15 50.03   0.049   37 22 15.74  0.67     1400    0.0413    .0016

10NVSS  J041550+370130   04 15 50.36   0.091   37 01 30.61   1.1     1400    0.0157    .0005

11WENSS WNB0412.9+3706   04 16 14.13       n   37 14 11        n      325     0.032   0.0061
11NVSS  J041613+371406   04 16 13.79   0.119   37 14 06.63  1.29     1400    0.0151    .0010

12WENSS WNB0413.4+3634   04 16 47.85       n   36 41 28.17     n      325     0.045    0.006 P
12NVSS  J041648+364144   04 16 48.31   0.087   36 41 44.22  1.06     1400    0.0148    .0006 P

13WENSS WNB0414.0+3624   04 17 19.08       n   36 31 43.33     n      325     0.025   0.0062 SP
13NVSS  J041718+363148   04 17 18.88   0.039   36 31 48.25  0.58     1400    0.0974    .0007  
1387GB  J0417+3631       04 17 19.28     0.9   36 31 30.51    11     4850     0.147    0.017
13GB6   J0417+3631       04 17 19.6      0.6   36 31 36        8     4850     0.124    0.011
13MITG2 0417+3631        04 17 21.1        n   36 31 55        n     4850     0.104        n
13MITG3 0417+3632        04 17 21.2        n   36 32 00        n     4850      0.11        n
13MGV   MGJ0417+3631a    04 17 18.83       n   36 31 47.94     n     8400   0.12984        n
13CLASS J0417+3631       04 17 18.83       n   36 31 47.99     n     8400    0.0999        n GLC
grav.lens cand

14WENSS WNB0414.3+3714   04 17 39.64       n   37 21 56.83     n      325     0.097   0.0065
14B3    0414+372         04 17 37.67       ?   37 21 32.36     ?      408      0.12        ?
14NVSS  J041739+372155   04 17 39.57   0.058   37 21 55.13  0.78     1400    0.0252    .0005
14NVSS  J041759+364302   04 17 59.68   0.114   36 43 02.88  1.38     1400    0.0109    .0006

15WENSS WNB0415.7+3646   04 19 05.35       n   36 54 04.28     n      325     0.208   0.0065
15NVSS  J041905+365403   04 19 05.34   0.043   36 54 03.31  0.66     1400    0.0713    .0025
15GB6   J0419+3654       04 19 05.4      1.4   36 54 23       18     4850     0.028    0.004

========================================================================================================
#OBJECT: 3EGJ0435+6137   04 35 40.8           +61 37 12

1 WENSS WNB0425.8+6125   04 30 16.17       n   61 32 29.38     n      325     0.043    0.006
1 NVSS  J043015+613223   04 30 15.76   0.221   61 32 23.95  2.01     1400    0.0144    .0011

  MIYUN MY0426+615       04 31 10        2.9   61 40 24.9     24      232      0.29     0.05  B?

2 8C    J043135.4+613423 04 31 35.36       n   61 34 23.87     n       38     3.400        n
2 6CV   J043138.8+613450 04 31 38.81       n   61 34 50.64     n      151     0.870        n
2 MIYUN MY0427+614       04 31 40.3      2.7   61 34 48     22.2      232     0.26p     0.05
2 WENSS WNB0427.1+6128   04 31 38.54       n   61 34 48.45     n      325     0.467   0.0059
2 TXS   TXS_B0427+614    04 31 38.48   0.215   61 34 47.75  0.78      365     0.351    0.029
2 WB92  B0427+6128       04 31 39.43       n   61 35 06.6      n     1400     0.148        n
2 NVSS  J043138+613447   04 31 38.70   0.064   61 34 47.36  0.57     1400    0.1649    .0059
2 87GB  J0431+6135       04 31 38.93     1.4   61 35 05.63    11     4850     0.071    0.008
2 GB6   J0431+6135       04 31 38.3      1.1   61 35 02        9     4850     0.057    0.006

3 WENSS WNB0428.4+6156   04 32 55.92       n   62 03 18.12     n      325     0.028   0.0059
3 NVSS  J043257+620318   04 32 57.07   0.157   62 03 18.72  1.04     1400    0.0196    .0011   SI=.24

4 NVSS  J043256+612043   04 32 56.41   0.066   61 20 43.06  0.58     1400    0.0891    .0005
4 87GB  J0432+6120       04 32 56.89     1.3   61 20 55.35    10     4850     0.092    0.010
4 GB6   J0432+6120       04 32 57.3      0.9   61 20 47        8     4850     0.085    0.008   SI=0.0
  
5 WENSS WNB0428.4+6154   04 32 58.81       n   62 00 34.53     n      325     0.037    0.006
5 NVSS  J043258+620039   04 32 58.32   0.207   62 00 39.66  1.87     1400    0.0141    .0011

6 WENSS WNB0428.5+6131   04 32 59.74       n   61 38 07.41     n      325     0.048   0.0061
6 NVSS  J043258+613758   04 32 58.47   0.278   61 37 58.41  1.71     1400    0.0143    .0011

7 WENSS WNB0428.8+6103   04 33 15.93       n   61 09 35.14     n      325     0.104   0.0059
7 NVSS  J043316+610934   04 33 16.46   0.073   61 09 34.06  0.62     1400    0.0487    .0005
7 GB6   J0433+6109       04 33 20.8      1.9   61 09 33       15     4850     0.031    0.004

8 8C    J043431.0+613450 04 34 31.00       n   61 34 50.05     n       38     1.900        n B
8 WENSS WNB0429.1+6128   04 33 33.99       n   61 34 31.19     n      325     0.151   0.0062 41"@134
8 NVSS  J043334+613434   04 33 34.46   0.085   61 34 34.27  0.66     1400    0.0459    .0018 25"@97
8 87GB  J0433+6134       04 33 40.49     2.7   61 34 19.45    22     4850     0.046    0.006
8 GB6   J0433+6134       04 33 30.8        2   61 34 29       15     4850     0.031    0.004

9 WENSS WNB0429.8+6112   04 34 18.09       n   61 18 48.17     n      325     0.098   0.0062
9 NVSS  J043418+611846   04 34 18.23   0.101   61 18 46.76  0.77     1400    0.0280    .0012

10WENSS WNB0430.1+6152   04 34 40.46       n   61 58 17.28     n      325     0.067   0.0061
10NVSS  J043440+615817   04 34 40.54   0.106   61 58 17.35  0.86     1400    0.0250    .0012

11WENSS WNB0430.6+6206   04 35 10.10       n   62 12 26.61     n      325      0.04   0.0057
11NVSS  J043508+621215   04 35 08.55   0.675   62 12 15.67     3     1400    0.0081    .0012

12WENSS WNB0430.8+6120   04 35 20.30       n   61 27 01.59     n      325     0.022   0.0066
12NVSS  J043521+612706   04 35 21.92   0.144   61 27 06.57  1.04     1400    0.0185    .0010 22"@65  SI=0.12 !

138C    J043535.4+613703 04 35 35.39       n   61 37 03.71     n       38    22.200        n
13MSL   4C+61.10(WKB)    04 35 32.55       n   61 36 33.9      n       38        24        n
13RH74  0431+61          04 35 32.5        n   61 36 34        n     81.5      15.3      3.6
13IPS81 0431+61          04 35 43.75       n   61 41 09        n     81.5         9        n
136CV   J043532.9+613658 04 35 32.88       n   61 36 58.88     n      151     7.850        n
134C    +61.10           04 35 32.5        n   61 36 34        n      178       7.1        n
13MSL   4CP61.10         04 35 34.41       n   61 37 15.8      n      178       5.7        n
13MSL   4C+61.10         04 35 32.55       n   61 36 33.9      n      179       7.1        n
13MIYUN MY0431+615       04 35 33.8      0.4   61 36 59      3.9      232      5.42     0.05
13WENSS WNB0431.0+6130   04 35 32.97       n   61 37 02.97     n      325     4.535   0.0066
13TXS   TXS_B0431+615    04 35 32.83   0.111   61 37 03.78  0.36      365     5.292    0.169
13MSL   OF+652           04 35 36.28       n   61 35 36.6      n     1415      0.77        n
13WB92  B0431+6130       04 35 34.09       n   61 37 02.8      n     1400     0.931        n
13NVSS  J043533+613702   04 35 33.23   0.063   61 37 02.9   0.56     1400    1.0137    .0005
13GB6   J0435+6137       04 35 33.6      0.8   61 37 04        6     4850     0.229    0.020
1387GB  J0435+6137       04 35 33.89     1.1   61 37 01.81     8     4850     0.254    0.022

14WENSS WNB0431.2+6201   04 35 43.38       n   62 07 40.95     n      325     0.085   0.0058
14NVSS  J043543+620739   04 35 43.17   0.094   62 07 39.82  0.75     1400    0.0298    .0024

156CV   J043618.6+611421 04 36 18.55       n   61 14 21.73     n      151     0.380        n
15MIYUN MY0432+611       04 36 28.8      4.1   61 15 01.6   33.8      232       0.2     0.05
15WENSS WNB0431.8+6108   04 36 19.08       n   61 14 57        n      325     0.156   0.0066
15NVSS  J043619+611453   04 36 19.28   0.098   61 14 53.61  0.82     1400    0.0399    .0016

16WENSS WNB0433.0+6122   04 37 30.22       n   61 28 18.52     n      325     0.096   0.0065
16NVSS  J043730+612816   04 37 30.63     0.1   61 28 16.95  0.79     1400    0.0343    .0017
16GB6   J0437+6128       04 37 28.3        3   61 28 21       24     4850     0.022    0.004

176CV   J043758.4+615536 04 37 58.36       n   61 55 36.07     n      151     0.300        n
17WENSS WNB0433.4+6149   04 37 57.34       n   61 55 53.14     n      325     0.075   0.0058
  NVSS  J043757+615550   04 37 57.85   0.121   61 55 50.72   0.9     1400    0.0185    .0005

188C    J043808.7+614641 04 38 08.67       n   61 46 41.35     n       38     3.000        n
186CV   J043803.6+614638 04 38 03.55       n   61 46 38.7      n      151     0.660        n
18MIYUN MY0433+616       04 38 04.1      3.2   61 46 08.9   26.1      232     0.22p     0.05
18MIYUN MY0433+616       04 38 04.5      2.7   61 46 24.8   22.2      232     0.26p     0.05
18WENSS WNB0433.5+6140   04 38 04.34       n   61 46 33.64     n      325     0.404    0.006
18NVSS  J043804+614632   04 38 04.75    0.07   61 46 32.28  0.63     1400    0.1142    .0038
18GB6   J0438+6146       04 38 05.3      1.6   61 46 51       12     4850     0.037    0.005
1887GB  J0438+6146       04 38 03.57     2.2   61 46 49.7     17     4850     0.039    0.005

196CV   J043843.8+615507 04 38 43.77       n   61 55 07.99     n      151     0.270        n
19NVSS  J043844+615547   04 38 44.89   0.092   61 55 47.93  0.72     1400    0.0297    .0005
19WENSS WNB0434.2+6149   04 38 45.02       n   61 55 51        n      325     0.143   0.0059

20WENSS WNB0434.4+6128   04 38 57.89       n   61 34 16.08     n      325     0.067    0.006
20NVSS  J043858+613418   04 38 58.33   0.135   61 34 18.38     1     1400    0.0173    .0005

========================================================================================================
#OBJECT: 3EGJ0459+3352   04 59 07.2           +33 52 12 2000 

1 NVSS  J045443+341017   04 54 43.94   0.053   34 10 17.74  0.74     1400    0.0284    .0005
1 WENSS WNB0451.4+3405   04 54 44.03       n   34 10 18.07     n      325     0.094   0.0036
  
2 WENSS WNB0451.5+3406   04 54 51.90       n   34 11 38.52     n      325     0.041   0.0036
2 NVSS  J045451+341145   04 54 51.88   0.355   34 11 45.42  3.21     1400    0.0088    .0012

3 WENSS WNB0451.9+3334   04 55 11.58       n   33 39 04.62     n      325     0.022   0.0037
3 NVSS  J045511+333903   04 55 11.62   0.131   33 39 03.49  1.53     1400    0.0094    .0006

4 7CG   B0452+3341       04 55 40.3        n   33 45 56        n      151     0.483        n
4 6CVI  J045538.6+334630 04 55 38.61       n   33 46 30.54     n      151     0.440        n
4 MIYUN MY0452+336       04 55 37.5      1.4   33 46 44.1   30.3      232      0.3p     0.05
4 WENSS WNB0452.3+3341   04 55 39.61       n   33 45 50.17     n      325     0.317   0.0037
4 TXS   TXS_B0452+336    04 55 39.51   0.145   33 45 52.74  0.63      365     0.387    0.042
4 B2.1  0452+33          04 55 38.81       ?   33 46 26.53     ?      408      0.28        ?
4 NVSS  J045539+334551   04 55 39.63   0.039   33 45 51.27  0.59     1400    0.0797    .0007
4 MITG2 0455+3353        04 55 45.1        n   33 53 51        n     4850     0.099        n

5 WENSS WNB0452.5+3324   04 55 47.00       n   33 28 54.34     n      325     0.098   0.0038
5 NVSS  J045547+332901   04 55 47.08   0.052   33 29 01.15  0.73     1400    0.0290    .0005

6 NVSS  J045547+341628   04 55 47.79   0.321   34 16 28.62  3.21     1400    0.0043    .0005
6 MITG2 0455+3415        04 55 44.6        n   34 15 04        n     4850     0.062        n SP?

7 MITG2 0455+3400        04 55 48.8        n   34 00 26        n     4850     0.161        n SP?
  
8 WENSS WNB0452.5+3427   04 55 53.33       n   34 32 23.35     n      325     0.087   0.0035
8 NVSS  J045553+343222   04 55 53.24   0.049   34 32 22.1   0.69     1400    0.0326    .0005

9aWENSS WNB0452.6+3406A  04 55 57.70       n   34 08 49.73     n      325     0.041   0.0036
9aNVSS  J045557+340849   04 55 57.59   0.068   34 08 49.97  0.93     1400    0.0183    .0037
9 WENSS WNB0452.6+3406   04 55 58.43       n   34 10 51.38     n      325     0.119   0.0036 
9bWENSS WNB0452.6+3406B  04 55 58.77       n   34 11 47.95     n      325     0.078   0.0036
9bNVSS  J045558+341149   04 55 58.89   0.061   34 11 49.81  0.81     1400    0.0220    .0005 P

10WENSS WNB0452.8+3424   04 56 10.38       n   34 29 22.96     n      325     0.059   0.0035
10NVSS  J045610+342923   04 56 10.16    0.08   34 29 23.35  0.85     1400    0.0223    .0011

10MITG2 0456+3349        04 56 11.5        n   33 49 32        n     4850     0.067        n  SP?
10MITG2 0456+3359        04 56 16.4        n   33 59 26        n     4850     0.099        n  SP?
  
117CG   B0453+3341       04 56 19.5        n   33 45 55        n      151     0.956        n
116CVI  J045618.2+334516 04 56 18.22       n   33 45 16.77     n      151     0.600        n
11TXS   TXS*B0453+336    04 56 18.80   0.155   33 45 54.86  0.58      365     0.336    0.028
11WENSS WNB0453.0+3341A  04 56 18.54       n   33 45 57.35     n      325      0.33   0.0037
11WENSS WNB0453.0+3341   04 56 18.65       n   33 45 56.04     n      325     0.343   0.0037
11NVSS  J045618+334557   04 56 18.63   0.042   33 45 57.11  0.62     1400    0.0511    .0005

12WENSS WNB0453.0+3341B  04 56 24.74       n   33 44 33.02     n      325     0.012   0.0037
12NVSS  J045625.2+334455 04 56 25.20           33 44 55.8            1400    0.0078   0.0005

12aMITG2 0456+3352       04 56 38.9        n   33 52 44        n     4850     0.075        n  SP?

13WENSS WNB0453.5+3354   04 56 48.57       n   33 58 44.66     n      325     0.057   0.0037
13NVSS  J045648+335841   04 56 48.40   0.055   33 58 41.43  0.76     1400    0.0267    .0005
13GB6   J0456+3358       04 56 45.4      1.6   33 58 50       22     4850     0.029    0.004
13RGB1  0456+339         04 56 48.37       n   33 58 41.3      n     5000    >0.011      n   
13RGB1  0456+339         04 56 51.66       n   33 58 37.8      n     5000    >0.001      n   

14WENSS WNB0453.5+3425   04 56 48.74       n   34 30 01.58     n      325     0.067   0.0035
14NVSS  J045648+342959   04 56 48.63    0.06   34 29 59.11  0.78     1400    0.0235    .0005

15WENSS WNB0453.8+3304   04 57 06.85       n   33 09 22.34     n      325     0.056   0.0039
15NVSS  J045707+330923   04 57 07.06    0.06   33 09 23.62  0.86     1400    0.0244    .0012

16aWENSSWNB0453.9+3332A  04 57 14.17       n   33 37 02.35     n      325     0.189   0.0039
16aNVSS J045714+333659   04 57 14.13   0.039   33 36 59.8   0.59     1400    0.0769    .0008
16bWENSSWNB0453.9+3332B  04 57 16.53       n   33 34 39.78     n      325     0.022   0.0039
16bNVSS J045716+333441   04 57 16.74   0.086   33 34 41.7   1.12     1400    0.0147    .0005

16WENSS WNB0453.9+3332   04 57 14.31       n   33 36 52.84     n      325     0.212   0.0039
1687GB  J0457+3336       04 57 11.24     1.6   33 36 52.06    22     4850     0.042    0.006
16GB6   J0457+3337       04 57 12        1.4   33 37 08       19     4850     0.030    0.004

17WENSS WNB0454.0+3430   04 57 19.71       n   34 35 03.72     n      325     0.011   0.0036 FS
17NVSS  J045719+343457   04 57 19.48    0.32   34 34 57.23     4     1400    0.0082    .0012 
17SRC_A 0454+335         04 57 18.3        n   33 34 43       19     4760      0.02     .004 V?

18WENSS WNB0454.2+3420   04 57 31.39       n   34 24 42.39     n      325     0.039   0.0035
18NVSS  J045729+342505   04 57 29.09   0.268   34 25 05.4   1.97     1400    0.0129    .0012
  WENSS WNB0454.4+3322A  04 57 33.18       n   33 24 24.41     n      325      0.04    0.004
  NVSS  J045732+332507   04 57 32.88   1.016   33 25 07.24 14.97     1400    0.0037    .0027

197CG   B0454+3321       04 57 42.1        n   33 26 33        n      151     0.612        n  
196CVI  J045738.4+332607 04 57 38.37       n   33 26 07.15     n      151     0.730        n
19WENSS WNB0454.4+3322B  04 57 42.15       n   33 26 51.78     n      325     0.385    0.004
19MIYUN MY0454+333       04 57 40.8      1.6   33 23 14.8   36.6      232     0.25p     0.05
19WENSS WNB0454.4+3322   04 57 41.42       n   33 26 48.53     n      325     0.427    0.004
19B2.1  0454+33          04 57 41.89       ?   33 26 41.9      ?      408      0.34        ?
19NVSS  J045742+332657   04 57 42.57   0.041   33 26 57.84   0.7     1400    0.1356    .0048
19NVSS  J045739+332734   04 57 39.19   0.976   33 27 34.51 12.86     1400    0.0087    .0019
19NVSS  J045740+342308   04 57 40.28   0.608   34 23 08.24  4.74     1400    0.0032    .0005
19NVSS  J045740+332602   04 57 40.61   0.138   33 26 02.69  1.75     1400    0.0080    .0005
19NVSS  J045743+332717   04 57 43.01   0.231   33 27 17.37   2.9     1400    0.0047    .0018
19GB6   J0457+3327       04 57 41.3      0.8   33 27 05       11     4850     0.057    0.006
19SRC_A 0454+333         04 57 41.5        n   33 26 38       14     4760     0.039     .004
1987GB  J0457+3327       04 57 42.30     1.1   33 27 04.87    15     4850     0.055    0.008

20WENSS WNB0454.6+3312   04 57 52.55       n   33 17 24.84     n      325     0.038    0.004
20NVSS  J045753+331728   04 57 53.21   0.121   33 17 28.52  1.42     1400    0.0136    .0010

21WENSS WNB0454.6+3358   04 57 57.54       n   34 02 39.84     n      325     0.015   0.0037 p  FS
21NVSS  J045757+340238   04 57 57.89   0.107   34 02 38.17  1.46     1400    0.0133    .0009 25"@30

22NVSS  J045759+325844   04 57 59.27   0.059   32 58 44.87  0.76     1400    0.0277    .0012
22WENSS WNB0454.7+3254   04 57 59.57       n   32 58 38.54     n      325      0.08   0.0039
22SRC_A 0454+329         04 57 59.6        n   32 58 35       30     4760     0.016     .005
22NVSS  J045800+325518   04 58 00.93     0.3   32 55 18.39  3.87     1400    0.0056    .0005

23NVSS  J045802+344206   04 58 02.61    0.08   34 42 06.49  1.09     1400    0.0154    .0005 P
      
24WENSS WNB0454.7+3309   04 58 03.1        n   33 14 28.1      n      325     0.093    0.004
24NVSS  J045803+331423   04 58 03.11   0.054   33 14 23.83  0.78     1400    0.0259    .0005

257CG   B0454+3410       04 58 10.2        n   34 15 09        n      151     0.506        n
256CVI  J045811.4+341520 04 58 11.44       n   34 15 20.87     n      151     0.530        n
25MIYUN MY0454+341       04 58 08.2      1.6   34 15 41.9   34.4      232     0.26p     0.05
25WENSS WNB0454.8+3410   04 58 09.95       n   34 15 22.18     n      325     0.339   0.0036
25B2.3  0454+34          04 58 12.60       ?   34 14 03.79     ?      408     0.245        ?
25TXS   TXS_B0454+341    04 58 09.80   0.144   34 15 22.61  0.78      365      0.22    0.017
25WB92  B0454+3412       04 58 13.59       n   34 17 19.73     n     1400     0.164        n
25NVSS  J045810+341521   04 58 10.07   0.039   34 15 21.36  0.59     1400    0.0840    .0030
2587GB  J0458+3417       04 58 13.39     1.3   34 17 08.74    18     4850     0.062    0.007
25GB6   J0458+3418       04 58 14.4      1.3   34 18 28       17     4850     0.027    0.004

26NVSS  J045813+341829   04 58 13.56     0.1   34 18 29.86   1.2     1400    0.0125    .0005
    
27WENSS WNB0455.0+3413   04 58 18.77       n   34 17 42.87     n      325     0.058   0.0035
27NVSS  J045818+341738   04 58 18.98   0.114   34 17 38.78  1.06     1400    0.0203    .0012

28WENSS WNB0455.0+3322   04 58 17.11       n   33 26 53.73     n      325     0.062    0.004
28NVSS  J045817+332659   04 58 17.13   0.043   33 26 59.29  0.63     1400    0.0487    .0005
28SRC_A 0455+333         04 58 16.9        n   33 26 58       27     4760      0.02     .006
28GB6   J0458+3327       04 58 15.9      1.5   33 27 08       20     4850     0.022    0.004

29WENSS WNB0455.0+3405   04 58 17.33       n   34 10 12.05     n      325     0.047   0.0036
29NVSS  J045817+341015   04 58 17.59    0.05   34 10 15.19   0.7     1400    0.0304    .0005

30WENSS WNB0455.1+3432   04 58 27.35       n   34 36 52.28     n      325     0.022   0.0036
30NVSS  J045825+343644   04 58 25.96   0.657   34 36 44.02  4.28     1400    0.0038    .0006

31WENSS WNB0455.3+3304   04 58 33.88       n   33 08 47.64     n      325     0.027    0.004
32NVSS  J045834+330859   04 58 34.42   0.165   33 08 59.71   1.9     1400    0.0115    .0010

33WENSS WNB0455.3+3440   04 58 38.51       n   34 45 06.2      n      325     0.069   0.0036
33NVSS  J045838+344511   04 58 38.74   0.083   34 45 11.15  1.07     1400    0.0186    .0010

34WENSS WNB0455.5+3302   04 58 48.22       n   33 07 09.84     n      325     0.052   0.0039 FS
34NVSS  J045848+330707   04 58 48.67    0.04   33 07 07.52   0.6     1400    0.0663    .0005 p
34SRC_A 0455+330         04 58 47.9        n   33 07 11       11     4760     0.038     .004
34GB6   J0458+3307       04 58 47.9      0.9   33 07 10       13     4850     0.041    0.005
3487GB  J0458+3307       04 58 48.93     1.2   33 07 18.19    16     4850     0.053    0.008
34MSL   GC0455+33        04 58 47.52       n   33 06 44.3      n     5000     0.058        n
34CLASS J0458+3307       04 58 48.61       n   33 07 07.13     n     8400    0.0393        n

35WENSS WNB0455.5+3317A  04 58 46.89          +33 23 38.7      n      325    0.015         n P
35WENSS WNB0455.5+3317B  04 58 50.74       n   33 21 12.67     n      325     0.054    0.004 P 
35WENSS WNB0455.5+3317   04 58 50.24       n   33 21 35.51     n      325     0.071    0.004
35NVSS  J045850+332125   04 58 50.26   0.068   33 21 25.5    0.9     1400    0.0195    .0005 P SS

36WENSS WNB0455.9+3320   04 59 13.59       n   33 24 40.07     n      325     0.096    0.004
36NVSS  J045913+332438   04 59 13.78   0.054   33 24 38.03  0.78     1400    0.0306    .0013

376CVI  J045926.1+331913 04 59 26.08       n   33 19 13.59     n      151     2.170        n
374C    +33.12           04 59 26.2        n   33 22 29        n      178       2.4        n
377CG   B0456+3314       04 59 26.3        n   33 19 15        n      151     2.486        n
37MIYUN MY0456+332       04 59 25        0.3   33 18 59.3    4.7      232     3.13p     0.05
37MSL   B2 0456+33A      04 59 25.19       n   33 19 22.7      n      408      1.42        n
37B2.1  0456+33A         04 59 25.59       ?   33 19 16.62     ?      408      1.42        ?
37WENSS WNB0456.1+3314   04 59 25.77       n   33 19 14.31     n      325       1.9   0.0039
37TXS   TXS_B0456+332    04 59 25.84   0.028   33 19 14.28  0.17      365     1.663    0.027 P
37WB92  B0456+3314       04 59 25.48       n   33 19 03.63     n     1400     0.327        n
37NVSS  J045925+331915   04 59 25.85   0.036   33 19 15.61  0.56     1400    0.3738    .0006 P
37SRC_A 0456+332         04 59 25.8        n   33 19 23       08     4760     0.057     .005
3787GB  J0459+3319       04 59 25.28       1   33 19 04.65    14     4850     0.073    0.009
37MITG2 0459+3318        04 59 25.3        n   33 18 29        n     4850     0.063        n
37GB6   J0459+3319       04 59 25.3      0.7   33 19 09       10     4850     0.072    0.007

38WENSS WNB0456.1+3339   04 59 28.01       n   33 43 52.68     n      325      0.04   0.0038
38NVSS  J045927+334409   04 59 27.25   0.169   33 44 09.9   1.85     1400    0.0110    .0010

39WENSS WNB0456.3+3309   04 59 37.22       n   33 14 27.1      n      325     0.023   0.0039
39NVSS  J045937+331417   04 59 37.01   0.116   33 14 17.87  1.49     1400    0.0096    .0005

40WENSS WNB0456.3+3433   04 59 42.11       n   34 37 44.23     n      325     0.033   0.0037
40NVSS  J045942+343754   04 59 42.16    0.12   34 37 54.44  1.31     1400    0.0141    .0010

41WENSS WNB0456.5+3322   04 59 47.72       n   33 26 35.78     n      325     0.069   0.0039
41NVSS  J045946+332654   04 59 46.69   0.237   33 26 54.58  2.58     1400    0.0244    .0017

42WENSS WNB0456.5+3359   04 59 48.27       n   34 04 17.38     n      325     0.032   0.0037
42NVSS  J045948+340420   04 59 48.33   0.075   34 04 20.81  0.95     1400    0.0168    .0005

43WENSS WNB0456.5+3418   04 59 48.40       n   34 23 23.78     n      325     0.058   0.0035
43NVSS  J045948+342321   04 59 48.35   0.103   34 23 21.45   1.2     1400    0.0210    .0012

44WENSS WNB0456.5+3431   04 59 48.53       n   34 35 30.28     n      325     0.048   0.0036
44NVSS  J045948+343531   04 59 48.55   0.065   34 35 31.37  0.84     1400    0.0214    .0005

456CVI  J045952.3+334813 04 59 52.29       n   33 48 13.78     n      151     0.580        n
45B2.1  0456+33B         04 59 51.88       ?   33 47 50.81     ?      408      0.33        ?
45WB92  B0456+3343       04 59 50.47       n   33 47 45.9      n     1400     0.149        n
4587GB  J0459+3347       04 59 50.57       1   33 47 46.9     13     4850     0.089    0.010
45GB6   J0459+3347       04 59 50.6      0.7   33 47 48       10     4850     0.094    0.007
45MITG2 0459+3346        04 59 50.9        n   33 46 51        n     4850     0.077        n
45MITG3 0459+3346        04 59 47.4        n   33 46 41        n     4850      0.06        n  V?

46MIYUN MY0456+332       04 59 52.2      1.7   33 21 29.2   39.8      232      0.26     0.05  SP?

477CG   B0456+3343       04 59 53.0        n   33 47 53        n      151     0.696        n
  MIYUN MY0456+336       04 59 58.4      1.8   33 45 30     39.4      232     0.23p     0.05  
47TXS   TXS_B0456+337    04 59 52.73    0.08   33 47 43.55   0.4      365     0.452    0.018
47WENSS WNB0456.5+3343   04 59 52.58       n   33 47 43.46     n      325     0.498   0.0038
47NVSS  J045952+334744   04 59 52.60   0.037   33 47 44.71  0.56     1400    0.1975    .0006

48WENSS WNB0456.6+3428   04 59 55.78       n   34 33 23.77     n      325     0.033   0.0036
48NVSS  J045955+343313   04 59 55.75   0.171   34 33 13.59  1.85     1400    0.0107    .0010

49WENSS WNB0456.7+3432   05 00 03.95       n   34 36 56        n      325     0.033   0.0037
49NVSS  J050003+343709   05 00 03.84     0.1   34 37 09.74  1.25     1400    0.0116    .0006

50WENSS WNB0456.9+3433   05 00 17.88       n   34 38 01.23     n      325     0.038   0.0037
50NVSS  J050017+343756   05 00 17.88   0.061   34 37 56.86   0.8     1400    0.0224    .0016

51MITG2 0500+3410        05 00 21.6        n   34 10 44        n     4850     0.073        n  SP?

52WENSS WNB0457.4+3255   05 00 40.11       n   32 59 28.08     n      325     0.014   0.0038
52NVSS  J050040+325939   05 00 40.09   0.206   32 59 39.58  2.12     1400    0.0080    .0005

53WENSS WNB0457.3+3442   05 00 40.65       n   34 47 07.73     n      325      0.09   0.0036
53WENSS WNB0457.3+3442A  05 00 40.50       n   34 47 31.25     n      325     0.069   0.0036
53NVSS  J050041+344750   05 00 41.58   0.11   34 47 50.82  1.48     1400    0.0119    .0005
53NVSS  J050039+344706   05 00 39.66   0.102   34 47 06.71  1.25     1400    0.0135    .0006

54WENSS WNB0457.3+3442B  05 00 41.80       n   34 44 48.95     n      325     0.019   0.0036
54NVSS  J050041+344458   05 00 41.99   0.098   34 44 58.09  1.42     1400    0.0138    .0009

55MITG2 0500+3358        05 00 54.6        n   33 58 50        n     4850     0.106        n  SP?

56NVSS  J050100+330856   05 01 00.83   0.134   33 08 56.22  1.32     1400    0.0138    .0010  32"@95

57WENSS WNB0457.7+3343   05 01 01.84       n   33 48 19.59     n      325     0.015   0.0038
57NVSS  J050101+334810   05 01 01.88   0.325   33 48 10.82  3.54     1400    0.0042    .0018

58WENSS WNB0457.8+3311   05 01 08.78       n   33 16 10.27     n      325     0.314   0.0038
58TXS   TXS_B0457+331    05 01 08.63   0.103   33 16 07.41   0.6      365     0.343    0.021
58MSL   B2 0457+33       05 01 09.19       n   33 16 03.3      n      408       0.3        n
58WB92  B0457+3312       05 01 09.10       n   33 16 24.35     n     1400     0.218        n
58NVSS  J050108+331608   05 01 08.94   0.036   33 16 08.57  0.56     1400    0.2843    .0005
58SRC_A 0457+331         05 01 08.5        n   33 16 05       05     4760     0.086     .006
58MITG3 0501+3315        05 01 10.5        n   33 15 38        n     4850     0.074        n
58MITG2 0501+3316        05 01 13.6        n   33 16 28        n     4850     0.065        n
58GB6   J0501+3316       05 01 08.4      0.7   33 16 17        9     4850     0.081    0.008
5887GB  J0501+3316       05 01 09.10     0.9   33 16 27.35    12     4850     0.087    0.011
58CLASS J0501+3316       05 01 08.80       n   33 16 08.61     n     8400    0.0588        n

59WENSS WNB0457.9+3355   05 01 12.12       n   33 59 40.68     n      325     0.087   0.0037
59NVSS  J050112+335950   05 01 12.25   0.072   33 59 50.09     1     1400    0.0226    .0011

60WENSS WNB0457.9+3327   05 01 14.97       n   33 31 24.95     n      325     0.018   0.0037
60NVSS  J050115+333119   05 01 15.44   0.162   33 31 19.96   1.9     1400    0.0113    .0010

61WENSS WNB0458.0+3342   05 01 19.45       n   33 46 35.55     n      325     0.032   0.0038
61NVSS  J050119+334647   05 01 19.40   0.131   33 46 47.52  1.55     1400    0.0093    .0006

62WENSS WNB0458.1+3430   05 01 29.48       n   34 34 25.49     n      325     0.033   0.0037
62NVSS  J050129+343431   05 01 29.69   0.079   34 34 31.47  0.98     1400    0.0206    .0011

63WENSS WNB0458.5+3350   05 01 47.94       n   33 54 44.16     n      325     0.157   0.0038
63WENSS WNB0458.5+3350A  05 01 47.93       n   33 54 06.16     n      325     0.116   0.0038
63NVSS  J050147+335411   05 01 47.96    0.05   33 54 11.58  0.71     1400    0.0324    .0005

64WENSS WNB0458.5+3350B  05 01 48.10       n   33 57 02.95     n      325     0.041   0.0038
64NVSS  J050148+335700   05 01 48.46   0.074   33 57 00.55  0.98     1400    0.0162    .0005

65WENSS WNB0458.6+3315   05 01 57.35       n   33 20 11.46     n      325     0.037   0.0037
65NVSS  J050158+332019   05 01 58.18   0.136   33 20 19.51  1.42     1400    0.0150    .0011

66WENSS WNB0458.8+3430   05 02 07.73       n   34 34 45.2      n      325     0.019   0.0037
66NVSS  J050207+343448   05 02 07.39   0.167   34 34 48.49  1.87     1400    0.0077    .0005

67WENSS WNB0459.1+3312   05 02 27.56       n   33 16 29.33     n      325     0.059   0.0038
67WENSS WNB0459.1+3312A  05 02 25.46       n   33 16 35.38     n      325     0.038   0.0038
  NVSS  J050225+331628   05 02 25.56    0.07   33 16 28.02   0.9     1400    0.0198    .0005

68WENSS WNB0459.1+3312B  05 02 32.22       n   33 16 21        n      325     0.019   0.0038
68NVSS  J050231+331632   05 02 31.14   0.474   33 16 32.39  6.08     1400    0.0039    .0006

69WENSS WNB0459.2+3349   05 02 31.93       n   33 53 37.55     n      325     0.024   0.0039
69NVSS  J050232+335346   05 02 32.38   0.204   33 53 46.42  2.06     1400    0.0105    .0011

70WENSS WNB0459.4+3409   05 02 42.83       n   34 14 02.3      n      325     0.087   0.0039
70NVSS  J050242+341358   05 02 42.85   0.058   34 13 58.68   0.8     1400    0.0265    .0012

71WENSS WNB0459.7+3325   05 03 02.10       n   33 29 29.11     n      325     0.018   0.0037
71NVSS  J050301+332929   05 03 01.26    0.13   33 29 29.74  1.77     1400    0.0119    .0010

========================================================================================================
#OBJECT: 3EGJ0500+2529   05 00 16.8           +25 29 24  

1 NVSS  J045924+251551   04 59 24.02   0.045   25 15 51.19  0.69     1400    0.0359    .0010

2 NVSS  J045934+252330   04 59 34.89   0.074   25 23 30.45  1.06     1400    0.0150    .0005
     
3 TXS   TXS*B0456+253    04 59 38.27    0.13   25 24 30.6   0.89      365     0.415    0.055
3 B2.2  0456+25          04 59 38.30       ?   25 26 09.35     ?      408     0.327        ?
3 NVSS  J045937+252425   04 59 37.87   0.039   25 24 25.45  0.64     1400    0.0813    .0028 41"@38
3 GB6   J0459+2523       04 59 35.9        1   25 23 51       14     4850     0.044    0.005
3 87GB  J0459+2523       04 59 36.85     1.2   25 23 57.44    17     4850     0.062    0.008

4 NVSS  J045949+251342   04 59 49.96   0.051   25 13 42.91  0.76     1400    0.0260    .0005 P
4 GB6   J0459+2513       04 59 50        1.4   25 13 43       20     4850     0.030    0.004 FS

5 NVSS  J050023+253144   05 00 23.83   0.037   25 31 44.16  0.59     1400    0.0795    .0029
5 GB6   J0500+2531       05 00 22.7      1.1   25 31 05       17     4850     0.040    0.005
5 87GB  J0500+2531       05 00 23.75     1.3   25 31 15.16    20     4850     0.046    0.007

6 NVSS  J050135+253037   05 01 35.77   0.049   25 30 37.45  0.71     1400    0.0359    .0015
6 87GB  J0501+2530       05 01 34.88     0.9   25 30 42.15    13     4850     0.085    0.012
6 GB6   J0501+2530       05 01 35.5      0.6   25 30 45       10     4850     0.083    0.008
6 MITG3 0501+2530        05 01 33.3        n   25 30 49        n     4850     0.055        n
6 MITG2 0501+2531        05 01 37.1        n   25 31 25        n     4850     0.081        n
6 CLASS J0501+2530       05 01 35.61       n   25 30 38.73     n     8400    0.0421        n
6 MGV   MGJ0501+2531a    05 01 35.61       n   25 30 38.74     n     8400  0.047763        n  FS

========================================================================================================
#OBJECT: 3EGJ0510+5545   05 10 31.2           +55 46 12  

1 MIYUN MY0502+559       05 06 58.2      1.8   56 00 48.7   18.7      232     0.33p     0.05
1 WENSS WNB0502.6+5556   05 06 48.58       n   56 00 19.69     n      325     0.201   0.0034
1 TXS   TXS_B0502+559    05 06 48.41   0.198   56 00 19.87   0.9      365     0.312    0.024
1 B3.3  J0506+5600       05 06 43.61       n   56 00 17        n      408      0.22        n
1 WB92  B0502+5556       05 06 48.32       n   56 00 33.2      n     1400     0.195        n
1 GB6   J0506+5600       05 06 48.1      0.8   56 00 14        8     4850     0.093    0.008
1 87GB  J0506+5600       05 06 48.11     1.1   56 00 31.22    10     4850     0.107    0.011
1 NVSS  J050648+560020   05 06 48.44   0.054   56 00 20.51  0.56     1400    0.2073    .0005 P

2 MIYUN MY0502+557       05 06 44.6        2   55 46 19     20.5      232      0.39     0.05
2 WENSS WNB0502.7+5543   05 06 52.50       n   55 47 07.38     n      325     0.019   0.0033
2 NVSS  J050652+554703   05 06 52.33   0.178   55 47 03.66  1.69     1400    0.0100    .0005

3 WENSS WNB0503.2+5554   05 07 27.70       n   55 58 33.11     n      325      0.02   0.003  
3 NVSS  J050729+555839   05 07 29.35   0.592   55 58 39     3.52     1400    0.0069    .0011

4 WENSS WNB0503.7+5554A  05 07 52.37       n   55 59 25.88     n      325     0.049   0.0033
4 NVSS  J050751+555926   05 07 51.88   0.149   55 59 26.33  1.51     1400    0.0253    .0014 56"@144
4 GB6   J0507+5557       05 07 53.7        2   55 57 15       18     4850     0.023    0.004 FS?
4 87GB  J0507+5557       05 07 54.46     2.3   55 57 44.52    22     4850     0.035    0.005 V?

5 WENSS WNB0503.7+5554   05 07 55.70       n   55 58 14.03     n      325      0.13   0.0033 118"@141
5 B3.3  J0507+5558       05 07 58.98       n   55 58 07        n      408      0.11        n

6 WENSS WNB0503.7+5554B  05 07 57.78       n   55 57 31.58     n      325      0.08   0.0033
6 NVSS  J050757+555733   05 07 57.77   0.085   55 57 33.05  0.88     1400    0.0384    .0016

7 WENSS WNB0503.8+5516   05 07 58.15       n   55 20 48.78     n      325     0.035   0.0031
7 NVSS  J050758+552054   05 07 58.07    0.09   55 20 54.66  0.86     1400    0.0215    .0005

8 6CV   J050819.0+554938 05 08 19.02       n   55 49 38.76     n      151     0.420        n
8 MIYUN MY0504+557       05 08 13.9        4   55 50 26.7   40.5      232     0.15p     0.05
8 WENSS WNB0504.0+5546   05 08 13.95       n   55 49 59.52     n      325      0.18   0.0033
8 B3.3  J0508+5549       05 08 06.93       n   55 49 53        n      408      0.14        n
8 NVSS  J050813+555000   05 08 13.74   0.066   55 50 00.79  0.64     1400    0.0465    .0018

9 WENSS WNB0504.3+5545   05 08 33.01       n   55 49 38.27     n      325     0.045   0.0033
9 NVSS  J050833+554936   05 08 33.06   0.158   55 49 36.15  1.59     1400    0.0141    .0010

10WENSS WNB0504.5+5528   05 08 40.42       n   55 32 24.41     n      325     0.121   0.0032
10B3.3  J0508+5532       05 08 36.03       n   55 32 38        n      408      0.11        n
10NVSS  J050840+553223   05 08 40.51   0.061   55 32 23.6   0.62     1400    0.0516    .0005
10GB6   J0508+5532       05 08 40.1      2.1   55 32 10       19     4850     0.022    0.004

11WENSS WNB0505.1+5542   05 09 17.36       n   55 46 41.83     n      325     0.126   0.0032
11B3.3  J0509+5546       05 09 16.30       n   55 46 47        n      408      0.11        n
11NVSS  J050917+554640   05 09 17.31   0.063   55 46 40.39  0.62     1400    0.0489    .0005 P
1187GB  J0509+5546       05 09 17.56     1.7   55 46 57.61    16     4850     0.056    0.006 FS
11GB6   J0509+5546       05 09 16.7      1.3   55 46 49       12     4850     0.042    0.005

12WENSS WNB0506.0+5525   05 10 11.16       n   55 29 35.27     n      325     0.046   0.0032
12NVSS  J051011+552928   05 10 11.06   0.212   55 29 28.24  2.01     1400    0.0093    .0005

136CV   J051112.6+550415 05 11 12.64       n   55 04 15.36     n      151     0.350        n B with 17
13WENSS WNB0506.2+5501   05 10 22.21       n   55 05 35.34     n      325     0.035   0.0031
13B3.3  J0511+5503       05 11 06.38       n   55 03 41        n      408      0.14      .01 B with 17
13NVSS  J051022+550535   05 10 22.29   0.147   55 05 35.1   1.44     1400    0.0117    .0005 P

14WENSS WNB0506.6+5518   05 10 47.30       n   55 22 07.5      n      325     0.013   0.0031
14NVSS  J051046+552205   05 10 46.92   0.398   55 22 05.03  2.93     1400    0.0048    .0006

15WENSS WNB0506.6+5555   05 10 48.06       n   55 59 15.61     n      325     0.026   0.0033
15NVSS  J051047+555915   05 10 47.84   0.229   55 59 15.83  2.31     1400    0.0105    .0010

16WENSS WNB0507.1+5539   05 11 17.69       n   55 43 33.58     n      325     0.075   0.0032
16NVSS  J051117+554333   05 11 17.65   0.077   55 43 33.64  0.74     1400    0.0321    .0014
1687GB  J0511+5544       05 11 14.47     2.3   55 44 04.31    21     4850     0.027    0.005 FS
16GB6   J0511+5543       05 11 15.2      2.1   55 43 36       19     4850     0.023    0.004

176CV   J051112.6+550415 05 11 12.64       n   55 04 15.36     n      151     0.350        n B with 13
17WENSS WNB0507.2+5502   05 11 20.35       n   55 06 13.41     n      325     0.107    0.003
17B3.3  J0511+5503       05 11 06.38       n   55 03 41        n      408      0.14      .01 B with 13
17NVSS  J051120+550613   05 11 20.33    0.08   55 06 13.49  0.72     1400    0.0305    .0013

18WENSS WNB0507.5+5535   05 11 42.84       n   55 39 16.08     n      325     0.038   0.0032
18NVSS  J051142+553918   05 11 42.50   0.178   55 39 18.94  3.52     1400    0.0171    .0014

19WENSS WNB0508.3+5557   05 12 29.72       n   56 01 30.39     n      325     0.098   0.0033
19NVSS  J051229+560131   05 12 29.14   0.062   56 01 31.49  0.61     1400    0.0498    .0032
19GB6   J0512+5601       05 12 29.9      1.5   56 01 45       13     4850     0.033    0.004
1987GB  J0512+5601       05 12 30.04     1.8   56 01 30.98    17     4850     0.035    0.006

20WENSS WNB0508.4+5544   05 12 39.6        n   55 48 31.38     n      325     0.045   0.0032
20NVSS  J051239+554840   05 12 39.07   0.066   55 48 40.64  0.64     1400    0.0423    .0005
20GB6   J0512+5549       05 12 40.7      1.2   55 49 03       11     4850     0.043    0.005
2087GB  J0512+5549       05 12 40.81     1.8   55 49 06.18    16     4850     0.047    0.006 FS

216CV   J051329.5+553849 05 13 29.47       n   55 38 49.7      n      151     0.440        n
21MIYUN MY0509+555       05 13 24.6      3.7   55 39 00.3   38.1      232     0.16p     0.05
21WENSS WNB0509.3+5535   05 13 27.98       n   55 39 09.41     n      325     0.275   0.0032
21TXS   TXS_B0509+555    05 13 27.95   0.188   55 39 11.39  0.93      365     0.311    0.024
21B3.3  J0513+5539       05 13 25.27       n   55 39 20        n      408      0.21      .01
21NVSS  J051327+553910   05 13 27.88   0.058   55 39 10.48  0.59     1400    0.0683    .0006 P
21GB6   J0513+5538       05 13 28.1        2   55 38 53       19     4850     0.022    0.004
2187GB  J0513+5538       05 13 29.88     2.3   55 38 52.67    21     4850     0.029    0.005

22WENSS WNB0509.6+5530   05 13 49.18       n   55 33 57.69     n      325     0.089   0.0032 
22WENSS WNB0509.6+5530A  05 13 41.47       n   55 32 55.14     n      325      0.02   0.0032
22NVSS  J051341+553256   05 13 41.56    0.22   55 32 56.18  2.03     1400    0.0076    .0008

23WENSS WNB0509.6+5530   05 13 49.18       n   55 33 57.69     n      325     0.089   0.0032 
23WENSS WNB0509.6+5530B  05 13 50.79       n   55 34 11.47     n      325     0.068   0.0032
23NVSS  J051350+553409   05 13 50.86   0.133   55 34 09.91  1.24     1400    0.0165    .0010

246CV   J051418.1+560204 05 14 18.15       n   56 02 04.28     n      151     0.870        n
24MIYUN MY0510+559       05 14 18.6      1.7   56 02 04.8   17.2      232     0.36p     0.05
24WENSS WNB0510.1+5558   05 14 18.75       n   56 02 10.94     n      325     0.677   0.0034
24TXS   TXS_B0510+559    05 14 18.60   0.097   56 02 10.87  0.47      365     0.724    0.029
24B3.3  J0514+5602       05 14 17.55       n   56 02 05        n      408      0.53        n
24WB92  B0510+5558       05 14 17.05       n   56 02 13.36     n     1400     0.268        n
24GB6   J0514+5602       05 14 17.9      0.7   56 02 04        7     4850     0.272    0.024
2487GB  J0514+5602       05 14 16.85       1   56 02 13.38     9     4850     0.305    0.029
24NVSS  J051418+560211   05 14 18.61   0.054   56 02 11.42  0.56     1400    0.3253    .0005
24JVAS  J0514+5602       05 14 18.70       n   56 02 11.06     n     8400     0.309        n FS

25WENSS WNB0510.3+5519   05 14 26.87       n   55 22 52.98     n      325     0.052   0.0032
25NVSS  J051427+552255   05 14 27.18   0.091   55 22 55.33  0.84     1400    0.0200    .0012

26WENSS WNB0510.4+5605   05 14 39.35       n   56 09 05.59     n      325     0.061   0.0034
26NVSS  J051439+560907   05 14 39.26   0.065   56 09 07.98  0.63     1400    0.0454    .0010
2687GB  J0514+5608       05 14 38.79     1.8   56 08 55.83    17     4850     0.036    0.006
26GB6   J0514+5609       05 14 41.7      1.5   56 09 08       14     4850     0.032    0.004 FS
26CLASS J0514+5609       05 14 39.37       n   56 09 07.59     n     8400     0.032        n

276CV   J051447.8+553129 05 14 47.75       n   55 31 29.11     n      151     0.250        n
27WENSS WNB0510.6+5528   05 14 50.41       n   55 31 56.92     n      325     0.162   0.0032
27B3.3  J0514+5531       05 14 47.26       n   55 31 58        n      408      0.14        n
27NVSS  J051450+553156   05 14 50.06   0.081   55 31 56.2   0.68     1400    0.0484    .0021

28WENSS WNB0511.0+5552   05 15 12.26       n   55 55 43.41     n      325     0.025   0.0033
28NVSS  J051512+555550   05 15 12.68   0.272   55 55 50.29  2.45     1400    0.0060    .0006

========================================================================================================
#OBJECT: 3EGJ0520+2556   05 20 33.6           +25 45 00  

1 NVSS  J051643+254541   05 16 43.89   0.054   25 45 41.09  0.77     1400    0.0307    .0014

2 7CG   B0514+2523       05 17 41.7        n   25 26 24        n      151     0.638        n
2 NVSS  J051742+252623   05 17 42.29   0.049   25 26 23.67   0.7     1400    0.0441    .0020

3 NVSS  J051744+251702   05 17 44.38   0.039   25 17 02.17  0.64     1400    0.0601    .0023
3 GB6   J0517+2517       05 17 46.4      1.3   25 17 09       19     4850     0.031    0.004

4 NVSS  J051802+261454   05 18 02.55    0.04   26 14 54.14  0.63     1400    0.0460    .0005 P
4 87GB  J0518+2615       05 18 03.75     1.6   26 15 00       23     4850     0.039    0.006 FS
4 GB6   J0518+2614       05 18 03.9      1.1   26 14 49       16     4850     0.039    0.005

5 7CG   B0515+2511       05 18 28.9        n   25 14 59        n      151     2.808        n
5 4C    +25.17           05 18 59.3        n   25 12 11        n      178       2.5        n B
5 MSL   4C+25.17         05 18 59.30       n   25 12 11.0      n      179       2.5        n B
5 SRC_N 051555+2509      05 18 59.60       n   25 12 05        n      750      0.84        n B
5 SRC_N 051555+2509      05 18 59.60       n   25 12 05        n     1400      0.34        n B
5 TXS   TXS_B0515+251    05 18 25.01   0.059   25 14 02.97  0.31      365     1.215    0.056
5 PKS90 0515+251         05 18 25.6        n   25 11 13        n      178       2.5        n
5 B2.2  0515+25          05 18 27.33       ?   25 14 01.26     ?      408     0.945        ?
5 PKS90 0515+251         05 18 25.6        n   25 11 13        n      635         1        n
5 PKS90 0515+251         05 18 25.6        n   25 11 13        n     1410       0.3        n
5 PKS90 0515+251         05 18 25.6        n   25 11 13        n     2700       0.1        n
5 WB92  B0515+2511       05 18 27.04       n   25 14 24.28     n     1400     0.278        n
5 NVSS  J051824+251402   05 18 24.13   0.034   25 14 02.75  0.57     1400    0.1838    .0065
5 NVSS  J051829+251456   05 18 29.95   0.034   25 14 56.9   0.57     1400    0.1875    .0067
5 87GB  J0518+2514       05 18 27.03     0.9   25 14 15.28    13     4850     0.107    0.012
5 GB6   J0518+2514       05 18 27.9      0.6   25 14 29        9     4850     0.104    0.009
5 MITG2 0518+2513        05 18 28.7        n   25 13 32        n     4850      0.11        n

6 NVSS  J051928+262206   05 19 28.81   0.057   26 22 06.42  0.75     1400    0.0323    .0014

7 7CG   B0516+2514       05 19 32.6        n   25 17 14        n      151     0.443        n
7 NVSS  J051933+251643   05 19 33.06   0.074   25 16 43.71  1.01     1400    0.0182    .0005 P SI=1.43 

8 7CG   B0516+2510       05 19 56.5        n   25 13 59        n      151     0.336        n
8 NVSS  J051955+251357   05 19 55.79   0.041   25 13 57.07  0.63     1400    0.0609    .0023 SI=.77

9 7CG   B0517+2511       05 20 07.2        n   25 14 44        n      151     0.794        n
9 B2.2  0517+25A         05 20 06.45       ?   25 13 12.16     ?      408     0.335        ?
9 MSL   B2.2 0517+25A    05 20 06.46       n   25 13 12.2      n      408      0.34        n
9 TXS   TXS*B0517+251    05 20 07.00   0.091   25 14 32.65  0.71      365     0.606    0.057
9 WB92  B0516+2511       05 20 04.58       n   25 14 20.29     n     1400      0.21        n
9 NVSS  J052007+251428   05 20 07.05   0.035   25 14 28.84  0.57     1400    0.1396    .0049 20"@110
9 87GB  J0520+2514       05 20 03.08     1.1   25 14 21.4     16     4850     0.079    0.008
9 GB6   J0520+2514       05 20 04.4      0.8   25 14 17       12     4850     0.072    0.006

107CG   B0517+2549       05 20 16.7        n   25 52 48        n      151     0.518        n
10TXS   TXS_B0517+258    05 20 16.83   0.165   25 52 02.76  0.88      365     0.294    0.027
10B2.2  0517+25B         05 20 17.57       ?   25 52 17.39     ?      408     0.268        ?
10NVSS  J052016+255203   05 20 16.56   0.035   25 52 03.53  0.58     1400    0.1154    .0005
1087GB  J0520+2552       05 20 15.87     1.1   25 52 03.51    17     4850     0.055    0.008
10GB6   J0520+2552       05 20 15.2      0.8   25 52 08       12     4850     0.053    0.005

117CG   B0517+2503       05 20 36.2        n   25 06 03        n      151      0.58        n
11TXS   TXS_B0517+250    05 20 35.7    0.159   25 06 33.31  0.97      365       0.3    0.028
11B2.2  0517+25C         05 20 35.69       ?   25 05 46.05     ?      408      0.34        ?
11NVSS  J052036+250633   05 20 36.03   0.036   25 06 33.43  0.59     1400    0.0836    .0031 15"@173
11GB6   J0520+2506       05 20 33.9      1.4   25 06 42       20     4850     0.029    0.004

12WB92  B0518+2627L      05 21 15.99       n   26 29 58.23     n     1400     0.243        n  V?

13NVSS  J052145+252321   05 21 45.49   0.049   25 23 21.51  0.74     1400    0.0311    .0006

14WB92  B0519+2608L      05 22 53.90       n   26 11 37.19     n     1400     0.256        n

========================================================================================================
#OBJECT: 3EGJ0521+2147   05 21 31.2           +21 48 00

1aNVSS  J052014+220130   05 20 14.57   0.041   22 01 30.69   0.7     1400    0.0713    .0026 44"@145
1bNVSS  J052026+215952   05 20 26.48   0.034   21 59 52.17  0.58     1400    0.0964    .0035 15"@117
1 WB92  B0517+2157       05 20 22.57       n   22 00 24.85     n     1400      0.77        n
1 GB6   J0520+2200       05 20 22.9        1   22 00 16       14     4850     0.058    0.005
1 87GB  J0520+2159       05 20 26.25     1.4   21 59 31.59    21     4850     0.047    0.007 FS

2 NVSS  J052219+212704   05 22 19.38    0.05   21 27 04.56  0.79     1400    0.0325    .0014

========================================================================================================
#OBJECT: 3EGJ0533+4751   05 33 16.8           +47 51 00

1 WENSS WNB0526.2+4759   05 30 01.44       n   48 02 16.08     n      325     0.029   0.0034
1 NVSS  J053001+480213   05 30 01.41   0.137   48 02 13.58  1.48     1400    0.0136    .0010

2 WENSS WNB0526.4+4733   05 30 12.50       n   47 35 23.64     n      325     0.034   0.0034
2 NVSS  J053012+473524   05 30 12.47   0.121   47 35 24.95   1.4     1400    0.0119    .0006

3 WENSS WNB0527.4+4755   05 31 14.00       n   47 57 44.73     n      325     0.037   0.0035
3 NVSS  J053113+475748   05 31 13.83   0.133   47 57 48.12  1.22     1400    0.0137    .0009

4 WENSS WNB0527.8+4738   05 31 38.50       n   47 40 19.55     n      325      0.02   0.0034 P
4 NVSS  J053138+474019   05 31 38.72   0.072   47 40 19.45   0.8     1400    0.0224    .0008 P FS

5 6CVI  J053152.0+481503 05 31 51.99       n   48 15 03.82     n      151     0.590        n
5 7CG   B0528+4812       05 31 53.9        n   48 14 32        n      151     0.513        n
5 TXS   TXS_B0528+482    05 31 53.49   0.163   48 14 30.45  0.76      365     0.283     0.02
5 MIYUN MY0528+482       05 31 53.3      1.3   48 14 10.9     18      232     0.38p     0.05
5 MIYUN MY0528+482       05 31 56        1.2   48 15 01.7   15.7      232     0.44p     0.05
5 WENSS WNB0528.0+4812   05 31 53.31       n   48 14 30.52     n      325     0.319   0.0035
5 B3.3  J0531+4814       05 31 52.36       n   48 14 25        n      408      0.25        n
5 WB92  B0528+4812       05 31 49.86       n   48 14 21.97     n     1400     0.098        n
5 NVSS  J053153+481431   05 31 53.24   0.047   48 14 31.2   0.58     1400    0.1006    .0005
5 87GB  J0531+4814       05 31 48.65     1.3   48 14 10.06    15     4850     0.057    0.007
5 GB6   J0531+4814       05 31 51.6      1.1   48 14 19       12     4850     0.043    0.005

6 WENSS WNB0528.4+4800   05 32 15.35       n   48 02 56.22     n      325     0.049   0.0036 70"@53
6 NVSS  J053215+480645   05 32 15.73   0.272   48 06 45.88  2.87     1400    0.0058    .0031
6 NVSS  J053216+480309   05 32 16.40   0.159   48 03 09.72  1.37     1400    0.0325    .0020 64"@55
6 GB6   J0532+4803       05 32 18.1      2.1   48 03 21       23     4850     0.020    0.004

7 WENSS WNB0528.5+4723   05 32 18.75       n   47 26 06.41     n      325     0.027   0.0034
7 NVSS  J053218+472601   05 32 18.38   0.158   47 26 01.61  2.15     1400    0.0090    .0013

8 7CG   B0528+4723       05 32 40.1        n   47 25 42        n      151     0.398        n
8 6CVI  J053237.6+472523 05 32 37.60       n   47 25 23.45     n      151     0.470        n
8 WENSS WNB0528.8+4723   05 32 39.75       n   47 25 41.8      n      325     0.332   0.0034
8 B3    0528+473         05 32 39.42       ?   47 25 41.31     ?      408      0.25        ?
8 B3.3  J0532+4725       05 32 43.11       n   47 25 40        n      408      0.26        n
8 TXS   TXS_B0528+473    05 32 39.98   0.158   47 25 39.39  0.86      365     0.288    0.023
8 WB92  B0528+4723       05 32 34.70       n   47 25 26.66     n     1400     0.132        n
8 NVSS  J053239+472540   05 32 39.76   0.046   47 25 40.89  0.58     1400    0.1122    .0040
8 87GB  J0532+4725       05 32 35.50     1.5   47 25 28.6     16     4850     0.055    0.006
8 GB6   J0532+4725       05 32 36.2      1.2   47 25 40       13     4850     0.040    0.005

9 WENSS WNB0529.0+4805   05 32 48.14       n   48 08 01.45     n      325     0.017   0.0036
9 NVSS  J053248+480754   05 32 48.49   0.192   48 07 54.94  1.95     1400    0.0072    .0007

107CG   B0529+4809       05 32 58.1        n   48 11 16        n      151     0.354        n
10B3.3  J0532+4810       05 32 56.16       n   48 10 58        n      408      0.18        n
10TXS   TXS_B0529+481    05 32 57.08   0.253   48 11 11.93     2      365     0.354    0.071
10WENSS WNB0529.1+4809   05 32 57.58       n   48 11 08.28     n      325     0.229   0.0036
10NVSS  J053257+481107   05 32 57.51   0.054   48 11 07.12  0.61     1400    0.0653    .0024
10GB6   J0532+4811       05 32 55.6      1.6   48 11 05       17     4850     0.026    0.004

117CG   B0529+4730       05 33 03.3        n   47 32 37        n      151     0.392        n
116CVI  J053301.6+473317 05 33 01.55       n   47 33 17.73     n      151     0.450        n
11WENSS WNB0529.2+4730   05 33 02.13       n   47 32 35.39     n      325     0.193   0.0035
11B3    0529+475         05 33 02.52       ?   47 32 36.65     ?      408      0.19        ?
11B3.3  J0533+4732       05 33 00.55       n   47 32 31        n      408      0.16        n
11NVSS  J053301+473236   05 33 01.96   0.054   47 32 36.99  0.65     1400    0.0426    .0006

126CVI  J053315.3+482304 05 33 15.30       n   48 23 04.81     n      151     0.680        n
126CV   J053316.4+482235 05 33 16.38       n   48 22 35.73     n      151     0.690        n
127CG   B0529+4820       05 33 16.4        n   48 22 58        n      151     0.874        n
12MIYUN MY0529+483       05 33 16.3      1.3   48 22 43.9   17.1      232      0.4p     0.05
12WENSS WNB0529.4+4820   05 33 15.92       n   48 22 52.97     n      325     0.816   0.0037 P
12TXS   TXS_B0529+483    05 33 15.89   0.071   48 22 53.09  0.41      365      0.81    0.047
12B3.3  J0533+4822       05 33 16.05       n   48 22 56        n      408      0.64      .01
12NVSS  J053315+482252   05 33 15.88   0.045   48 22 52.76  0.56     1400    0.4345    .0008 P
12WB92  B0529+4820       05 33 15.59       n   48 22 52.79     n     1400     0.484        n
1287GB  J0533+4822       05 33 15.49     0.9   48 22 53.8      9     4850     0.675    0.070
12GB6   J0533+4822       05 33 15.6      0.6   48 22 59        7     4850     0.589    0.052
12RGB1  0533+483         05 33 15.88       n   48 22 52.7      n     5000     0.589     .052 FS
12JVAS  J0533+4822       05 33 15.86       n   48 22 52.81     n     8400     0.544        n 

13MIYUN MY0529+481       05 33 26.3      1.1   48 12 37.4   14.7      232      0.53     0.05 SP?

13aB3.3  J0533+4727      05 33 43.65       n   47 27 34        n      408      0.13      .01 B?

14WENSS WNB0529.9+4737   05 33 41.57       n   47 39 27.45     n      325     0.046   0.0036
14NVSS  J053341+473926   05 33 41.77   0.076   47 39 26.49  0.88     1400    0.0217    .0005

15WENSS WNB0530.0+4728   05 33 50.52       n   47 30 34.59     n      325     0.036   0.0035 P
15NVSS  J053350+473033   05 33 50.33   0.143   47 30 33.7      2     1400    0.0183    .0013

166CVI  J053357.6+472723 05 33 57.64       n   47 27 23.67     n      151     2.500        n
167CG   B0530+4725       05 33 59.2        n   47 27 17        n      151     2.543        n
16MIYUN MY0530+474       05 33 57.6      0.4   47 27 31.8      6      232      1.64     0.05
16TXS   TXS_B0530+474    05 34 00.32   0.123   47 27 13.35  0.42      365     1.103    0.049
16WENSS WNB0530.1+4725   05 33 57.26       n   47 27 13.69     n      325      1.42   0.0035
16B3.3  J0533+4727       05 33 57.95       n   47 27 24        n      408      0.92      .01
16B3    0530+474         05 33 57.54       ?   47 27 13.67     ?      408      0.91        ?
16WB92  B0530+4725       05 33 56.13       n   47 27 11.78     n     1400     0.248        n
1687GB  J0533+4727       05 33 55.73       1   47 27 13.8     11     4850     0.122    0.012
16GB6   J0533+4727       05 33 56.2      0.7   47 27 16        8     4850     0.112    0.009

W WENSS WNB0530.1+4725A  05 33 53.41       n   47 27 08.47     n      325     0.691   0.0035
W NVSS  J053351+472712   05 33 51.81   0.046   47 27 12.37  0.57     1400    0.1210    .0043 16"@73
C NVSS  J053357+472705   05 33 57.49   0.047   47 27 05.1   0.58     1400    0.1086    .0038
E WENSS WNB0530.1+4725B  05 34 00.81       n   47 27 19.03     n      325     0.729   0.0035
E NVSS  J053401+472725   05 34 01.74   0.046   47 27 25.02  0.58     1400    0.1065    .0006

17WENSS WNB0530.7+4739   05 34 31.34       n   47 41 23.66     n      325      0.02   0.0037 P
17NVSS  J053431+474127   05 34 31.18   0.054   47 41 27.41  0.64     1400    0.0434    .0015 P
1787GB  J0534+4741       05 34 30.35     1.3   47 41 17.32    14     4850     0.056    0.007
17GB6   J0534+4741       05 34 31          1   47 41 26       11     4850     0.049    0.005 FS

18WENSS WNB0530.7+4748   05 34 32.67       n   47 50 29.77     n      325     0.027   0.0038
18NVSS  J053432+475033   05 34 32.41   0.269   47 50 33.84  1.83     1400    0.0114    .0011

19WENSS WNB0530.9+4730   05 34 44.73       n   47 32 20.17     n      325     0.032   0.0036
19NVSS  J053444+473214   05 34 44.35   0.125   47 32 14.42  1.52     1400    0.0135    .0010

20WENSS WNB0531.3+4729   05 35 06.03       n   47 30 57.92     n      325     0.016   0.0037
20NVSS  J053505+473102   05 35 05.96   0.121   47 31 02.57  1.39     1400    0.0122    .0005 FS.

21WENSS WNB0531.7+4745   05 35 32.29       n   47 47 42.55     n      325     0.056   0.0039
21NVSS  J053531+474739   05 35 31.95    0.07   47 47 39.19  0.79     1400    0.0260    .0006 P
2187GB  J0535+4746       05 35 39.30     1.9   47 46 10.34    21     4850     0.034    0.005 B with 23
21GB6   J0535+4746       05 35 39.9      1.5   47 46 18       17     4850     0.031    0.004 B with 23

227CG   B0531+4807       05 35 39.5        n   48 09 49        n      151     0.334        n
22WENSS WNB0531.8+4807   05 35 37.62       n   48 09 45.3      n      325     0.117    0.004
22B3.3  J0535+4809       05 35 38.36       n   48 09 59        n      408      0.11        n
22NVSS  J053537+480947   05 35 37.69   0.197   48 09 47.58  3.32     1400    0.0174    .0014

23MIYUN MY0531+477       05 35 42.1      0.9   47 45 35.5   12.4      232     0.57p     0.05
23TXS   TXS_B0531+477    05 35 42.71   0.155   47 45 36.2   0.82      365     0.349    0.043
23B3.3  J0535+4745       05 35 41.19       n   47 45 33        n      408      0.25      .01 
23WENSS WNB0531.9+4743   05 35 42.81       n   47 45 36.19     n      325     0.297   0.0038
23NVSS  J053542+474535   05 35 42.83   0.047   47 45 35.28  0.58     1400    0.0918    .0005
2387GB  J0535+4746       05 35 39.30     1.9   47 46 10.34    21     4850     0.034    0.005 B with 21
23GB6   J0535+4746       05 35 39.9      1.5   47 46 18       17     4850     0.031    0.004 B with 21

24WENSS WNB0532.0+4731   05 35 48.95       n   47 33 08.72     n      325     0.016   0.0038
24NVSS  J053549+473311   05 35 49.19   0.167   47 33 11.69  1.87     1400    0.0091    .0005

25WENSS WNB0532.1+4803   05 35 55.62       n   48 05 08.98     n      325     0.017    0.004
25NVSS  J053555+480506   05 35 55.41   0.197   48 05 06.77  1.69     1400    0.0110    .0010

26WENSS WNB0532.3+4802   05 36 10.99       n   48 04 43.17     n      325     0.123    0.004
26NVSS  J053611+480444   05 36 11.24   0.061   48 04 44.26  0.75     1400    0.0355    .0015

========================================================================================================
#OBJECT: 3EGJ0546+3948   05 46 12.0           +39 48 36

1 WENSS WNB0540.1+3954   05 43 39.18       n   39 55 56.3      n      325     0.038   0.0036
1 NVSS  J054339+395616   05 43 39.66   0.087   39 56 16.68  1.09     1400    0.0164    .0008

2 WENSS WNB0540.3+3917   05 43 46.83       n   39 18 49        n      325     0.129   0.0036 P
2 TXS   TXS*B0540+392    05 43 46.56   0.226   39 18 44.91  1.46      365      0.23    0.046 
2 NVSS  J054346+391846   05 43 46.84    0.05   39 18 46.83  0.66     1400    0.0356    .0005 P

3 WENSS WNB0540.3+3950   05 43 51.25       n   39 52 02.52     n      325     0.037   0.0036
3 NVSS  J054351+395200   05 43 51.43   0.082   39 52 00.38     1     1400    0.0157    .0006

4 6CVI  J054424.6+393842 05 44 24.61       n   39 38 42.67     n      151     0.390        n
4 7CG   B0540+3937       05 44 23.2        n   39 38 52        n      151      0.41        n
4 WENSS WNB0540.9+3937   05 44 23.63       n   39 38 51.25     n      325     0.283   0.0037
4 TXS   TXS_B0540+396    05 44 23.88    0.15   39 38 50.52  0.71      365     0.257    0.018
4 NVSS  J054423+393851   05 44 23.55   0.042   39 38 51.06  0.58     1400    0.0764    .0010 P

  B3    0540+396         05 44 28.29       ?   39 41 04.41     ?      408      0.15        ? B?
  B3    0541+396         05 44 57.68       ?   39 37 25.27     ?      408      0.12        ? B?

5 WENSS WNB0540.9+4016   05 44 29.89       n   40 17 57.44     n      325     0.073   0.0036
5 NVSS  J054429+401758   05 44 29.83   0.052   40 17 58.54  0.67     1400    0.0351    .0006

6 6CVI  J054450.1+392717 05 44 50.15       n   39 27 17.8      n      151     0.400        n
6 7CG   B0541+3926       05 44 29.3        n   39 27 29        n      151     0.294        n
6 7CG   B0541+3925       05 44 50.2        n   39 26 36        n      151     0.644        n
6 MIYUN MY0541+394       05 44 49.7      1.3   39 26 49     22.8      232     0.35p     0.05
6 WENSS WNB0541.3+3925   05 44 50.62       n   39 26 39.67     n      325     0.285   0.0038 P
6 B3    0541+394         05 44 50.53       ?   39 26 46.78     ?      408      0.22        ?
6 NVSS  J054450+392637   05 44 50.55   0.042   39 26 37.32  0.58     1400    0.0853    .0031 17"@68
6 GB6   J0544+3926       05 44 51.5      1.5   39 26 57       19     4850     0.028    0.004

7 WENSS WNB0541.4+4006   05 44 56.25       n   40 07 36.91     n      325     0.053   0.0036
7 NVSS  J054456+400740   05 44 56.42   0.099   40 07 40.45  1.07     1400    0.0168    .0010

8 WENSS WNB0541.8+3921   05 45 18.78       n   39 22 27.22     n      325     0.014   0.0039
8 NVSS  J054517+392206   05 45 17.72   0.149   39 22 06.8   1.86     1400    0.0081    .0015

9 WENSS WNB0542.4+3924   05 45 54.30       n   39 25 38.84     n      325     0.059   0.0039
9 NVSS  J054554+392538   05 45 54.53   0.072   39 25 38.13  0.92     1400    0.0182    .0005

10WENSS WNB0542.5+3953   05 46 03.43       n   39 54 57.91     n      325     0.108   0.0037
10NVSS  J054603+395458   05 46 03.53   0.045   39 54 58.28  0.61     1400    0.0527    .0005
10GB6   J0546+3954       05 46 05        1.6   39 54 53       20     4850     0.022    0.004

11NVSS  J054604+394432   05 46 04.47   0.088   39 44 32.43  0.95     1400    0.0181    .0010 23"@129

12WENSS WNB0542.8+3915   05 46 17.68       n   39 16 09.44     n      325     0.027    0.004
12NVSS  J054617+391613   05 46 17.98   0.085   39 16 13.16  1.07     1400    0.0146    .0006

13WENSS WNB0543.0+3958   05 46 31.80       n   39 59 59.66     n      325     0.029   0.0038
13NVSS  J054631+395953   05 46 31.80   0.218   39 59 53.25  4.19     1400    0.0099    .0012

146CVI  J054701.0+400720 05 47 01.00       n   40 07 20.34     n      151     0.590        n
147CG   B0543+4006       05 47 02.7        n   40 07 57        n      151     0.506        n
14MIYUN MY0543+401       05 47 02.9      2.1   40 07 17.8   37.1      232     0.21p     0.05
14WENSS WNB0543.5+4006   05 47 02.37       n   40 07 30.05     n      325     0.274   0.0039
14B2.3  0543+40          05 47 02.13       ?   40 08 22.26     ?      408     0.304        ?
14B3    0543+401         05 47 02.71       ?   40 07 43.21     ?      408      0.21        ?

E WENSS WNB0543.5+4006A  05 47 00.96       n   40 05 58.05     n      325     0.068   0.0039
E NVSS  J054700+400552   05 47 00.85    0.06   40 05 52.85  0.77     1400    0.0272    .0012

W WENSS WNB0543.5+4006B  05 47 02.78       n   40 07 57.31     n      325     0.206   0.0039
W NVSS  J054702+400758   05 47 02.66   0.046   40 07 58.9   0.62     1400    0.0473    .0005

15NVSS  J054724+393356   05 47 24.04    0.09   39 33 56.56  1.08     1400    0.0147    .0006 P
16NVSS  J054727+401826   05 47 27.84   0.104   40 18 26.93  1.19     1400    0.0133    .0005 P

177CG   B0544+4012       05 47 31.7        n   40 13 14        n      151     0.239        n
17NVSS  J054732+401328   05 47 32.08   0.402   40 13 28.97  3.77     1400    0.0036    .0005 SI=1.9

18WENSS WNB0544.2+3959   05 47 44.57       n   40 00 27.56     n      325     0.064   0.0041
18NVSS  J054744+400027   05 47 44.56   0.067   40 00 27.93  0.83     1400    0.0223    .0014

19WENSS WNB0544.3+3926   05 47 47.45       n   39 27 44.22     n      325     0.045    0.004
19NVSS  J054747+392733   05 47 47.60   0.137   39 27 33.92  1.51     1400    0.0098    .0006

20WENSS WNB0544.5+3932   05 48 04.16       n   39 33 28.2      n      325     0.015    0.004
20NVSS  J054804+393318   05 48 04.12   0.341   39 33 18.37  2.66     1400    0.0052    .0006

21MIYUN MY0544+396       05 48 15.7      1.7   39 39 46.1   31.6      232     0.25p     0.05
21WENSS WNB0544.6+3937   05 48 09.88       n   39 38 08.89     n      325     0.077    0.004
21B3    0544+396         05 48 10.75       ?   39 38 04.24     ?      408      0.11        ?
21NVSS  J054809+393805   05 48 09.9    0.051   39 38 05.24  0.67     1400    0.0378    .0015
21GB6   J0548+3938       05 48 08.8      1.8   39 38 25       23     4850     0.025    0.004

22WENSS WNB0544.7+3939   05 48 13.80       n   39 40 17.11     n      325      0.02    0.004
22NVSS  J054814+394010   05 48 14.68   0.107   39 40 10.2    1.2     1400    0.0128    .0005

237CG   B0545+3945       05 48 32.8        n   39 46 18        n      151     0.523        n
23MIYUN MY0545+397       05 48 29.3      1.9   39 47 19.2   34.2      232     0.23p     0.05
23WENSS WNB0545.0+3945   05 48 33.17       n   39 46 24.81     n      325     0.263   0.0041
23B3    0545+397         05 48 33.33       ?   39 46 16.61     ?      408      0.21        ?
23NVSS  J054833+394625   05 48 33.21   0.042   39 46 25.19  0.59     1400    0.0913    .0037
23GB6   J0548+3946       05 48 34.3        1   39 46 29       13     4850     0.046    0.005
2387GB  J0548+3946       05 48 34.33     1.1   39 46 18.53    14     4850     0.055    0.008

24WENSS WNB0545.2+3955   05 48 42.00       n   39 56 51.48     n      325     0.048   0.0042
24NVSS  J054841+395640   05 48 41.74   0.101   39 56 40.41  1.14     1400    0.0160    .0010

257CG   B0545+3921       05 48 44.7        n   39 22 23        n      151     0.267        n  SP?

26WENSS WNB0545.4+4011   05 48 59.03       n   40 12 17.66     n      325     0.078   0.0041
26NVSS  J054858+401219   05 48 58.91   0.063   40 12 19.64  0.82     1400    0.0251    .0012

27WENSS WNB0546.2+3946   05 49 41.98       n   39 47 32.11     n      325     0.024   0.0041
27NVSS  J054941+394731   05 49 41.99    0.15   39 47 31.82  1.67     1400    0.0115    .0010

================================================================================
#OBJECT: 3EGJ0556+0409   05 56 14.4           +04 09 00

1 NVSS  J055526+034834   05 55 26.34   0.043   03 48 34.8   0.71     1400    0.0302    .0008 P
1 PMN   PMNJ0555+0348    05 55 25.4        n   03 48 59        n     4850     0.047    0.011

2 NVSS  J055645+035758   05 56 45.52   0.042   03 57 58.83  0.74     1400    0.0326    .0014

========================================================================================================
#OBJECT: 3EGJ0628+1847   06 28 43.2           +18 47 24

1 NVSS  J062711+185321   06 27 11.07   0.041   18 53 21.89  0.67     1400    0.0388    .0005 P
1 87GB  J0627+1853       06 27 07.57     1.5   18 53 10.07    24     4850     0.035    0.007 FS
  
2 TXS   TXS_B0624+185    06 27 20.52   0.066   18 31 03.52  0.42      365     0.428    0.017
2 11CMB F193.745+3.222   06 27 19.2        n   18 31 17        n     2695      0.13        n
2 WB92  B0624+1833       06 27 21.19       n   18 31 16.06     n     1400     0.178        n
2 NVSS  J062720+183103   06 27 20.48   0.032   18 31 03.98  0.57     1400    0.1775    .0005
2 21CMB E193.752+3.222   06 27 20.0        n   18 30 54        n     1420      0.14        n
2 GB6   J0627+1831       06 27 20.6      0.6   18 31 24        9     4850     0.105    0.009
2 87GB  J0627+1831       06 27 21.09     0.8   18 31 15.07    13     4850     0.119    0.015

3 NVSS  J062806+190153   06 28 06.09   0.041   19 01 53.32  0.67     1400    0.0382    .0005 P
3 GB6   J0628+1901       06 28 06.4      1.4   19 01 38       21     4850     0.027    0.004 SI=.28

4 NVSS  J062829+183934   06 28 29.86   0.048   18 39 34.15  0.69     1400    0.0835    .0029 63"@56
4 GB6   J0628+1839       06 28 30.2      1.4   18 39 26       21     4850     0.024    0.004

5 21CMB E193.576+3.705   06 28 48.0        n   18 53 39        n     1420      0.08        n V?
5 NVSS  J062846+185249   06 28 46.50   0.032   18 52 49.8   0.57     1400    0.1395    .0011 P
5 11CMB F193.587+3.693   06 28 46.5        n   18 52 44        n     2695      0.12        n
5 GB6   J0628+1852       06 28 46        0.7   18 52 55       11     4850     0.065    0.006
5 87GB  J0628+1853       06 28 47.34       1   18 53 01.84    16     4850     0.065    0.009

6 TXS   TXS_B0626+184    06 29 29.62   0.061   18 23 11.11  0.41      365     0.454    0.018
6 NAIC  A0626+183        06 29 33.0      7.6   18 21 07       96      611     0.428     .105
6 WB92  B0626+1825       06 29 30.89       n   18 23 06.67     n     1400     0.266        n
6 NVSS  J062929+182310   06 29 29.72   0.032   18 23 10.49  0.57     1400    0.1746    .0005
6 21CMB E194.103+3.626   06 29 31.6        n   18 23 27        n     1420      0.16        n
6 11CMB F194.104+3.605   06 29 27.0        n   18 22 49        n     2695      0.11        n
6 87GB  J0629+1823       06 29 30.69     0.9   18 23 09.68    14     4850     0.075    0.011
6 GB6   J0629+1823       06 29 31.2      0.7   18 23 07       10     4850     0.074    0.007

7 TXS   TXS_B0626+191    06 29 35.72   0.098   19 04 31.1   1.27      365     0.386    0.039
7 NVSS  J062935+190432   06 29 35.60   0.033   19 04 32.57  0.58     1400    0.1330    .0046
7 11CMB F193.501+3.950   06 29 34.4        n   19 04 23        n     2695      0.08        n
7 GB6   J0629+1904       06 29 36.7      0.7   19 04 18       12     4850     0.060    0.006
7 87GB  J0629+1904       06 29 36.88     1.1   19 04 21.27    17     4850     0.053    0.008

========================================================================================================
#OBJECT: 3EGJ0903-3531   09 03 09.6           -35 31 48

1 NVSS  J090104-352616   09 01 04.96   0.041  -35 26 16.39   0.6     1400    0.0705    .0026

2 NVSS  J090110-352603   09 01 10.50   0.047  -35 26 03.6   0.67     1400    0.0391    .0005

3 NVSS  J090137-350521   09 01 37.30   0.038  -35 05 21.23  0.58     1400    0.1070    .0005
3 PMN   PMNJ0901-3505    09 01 36.1        n  -35 05 06        n     4850     0.079    0.012 SI=.24

4 NVSS  J090258-352016   09 02 58.61   0.049  -35 20 16.98  0.68     1400    0.0364    .0005

5 NVSS  J090300-345918   09 03 00.99   0.049  -34 59 18.36   0.7     1400    0.0352    .0005

6 NVSS  J090417-360322   09 04 17.44   0.041  -36 03 22.55  0.61     1400    0.0650    .0024

7 MSL   OK-304           09 04 44.12       n  -35 10 32.1      n     1415      0.16        n
7 NVSS  J090442-351423   09 04 42.35   0.037  -35 14 23.35  0.56     1400    0.2789    .0008 P
7 NVSS  J090449-351051   09 04 49.83   0.065  -35 10 51.26  0.91     1400    0.0210    .0005
7 NVSS  J090456-351433   09 04 56.82   0.066  -35 14 33.26  0.87     1400    0.0219    .0007
7 NVSS  J090500-350858   09 05 00.75   0.048  -35 08 58.04  0.69     1400    0.0482    .0018
7 PMN   PMNJ0904-3514    09 04 49.1        n  -35 14 51        n     4850     0.081    0.012

8 NVSS  J090544-352338   09 05 44.19   0.067  -35 23 38.84     1     1400    0.0604    .0026 54"@179
9 NVSS  J090546-352234   09 05 46.74   0.044  -35 22 34.25  0.65     1400    0.0850    .0033 37"@168
  
========================================================================================================
#OBJECT: 3EGJ1014-5705   10 14 09.6           -57 06 00

1 PMN   PMNJ1010-5711    10 10 10.89       n  -57 11 40        n     4850     0.617    0.033

2 MSL   DCC282.6-00.8    10 11 46.29       n  -57 17 38.8      n     2700       2.7        n
2 PMN   PMNJ1011-5717    10 11 37.60       n  -57 17 05        n     4850     1.066    0.056
2 HII_K G282.6-0.9       10 11 41.8        n  -57 17 20        n     4850      3.14        n
2 PKSG  282.632 -0.853   10 11 42.0        n  -57 17 19.7      n     5000      1.22        n
2 HII_C 282.632-0.853    10 11 42.0        n  -57 17 20        n     5000        20        n

3 PMN   PMNJ1012-5735    10 12 21.69       n  -57 35 55        n     4850     0.272    0.016

4 PMN   PMNJ1013-5716    10 13 03.19       n  -57 16 25        n     4850     0.118     0.01

5 PMN   PMNJ1013-5711    10 13 04.5        n  -57 11 56        n     4850     0.077    0.008

6 PMN   PMNJ1013-5626    10 13 08.19       n  -56 26 14        n     4850     0.068    0.008

7 PMN   PMNJ1013-5719    10 13 42.5        n  -57 19 52        n     4850     0.054    0.008

8 PMN   PMNJ1014-5740    10 14 09.19       n  -57 40 30        n     4850      2.73    0.099
8 MSL   GS 283.1-01.0    10 14 09.57       n  -57 40 25.6      n     5000       7.6        n
8 HII_K G283.1-1.0       10 14 12.0        n  -57 40 48        n     4850     6.214        n
8 HII_C 283.131-0.984    10 14 12.0        n  -57 40 48        n     5000       4.2        n
8 PKSG  283.131 -0.984   10 14 12.0        n  -57 40 48.1      n     5000      1.98        n
8 MSL   SG 283.1-01.0    10 14 12.67       n  -57 40 55.7      n      408       260        n

9 MSL   CC 283-01.1      10 14 16.32       n  -57 46 47.8      n      408      1.38        n
9 MSL   SG 283.2-01.1    10 14 16.33       n  -57 46 33.8      n      408       260        n

10MSL   DCC283.1-01.0    10 14 18.60       n  -57 41 19.9      n     2700       3.5        n
10PMN   PMNJ1015-5722    10 15 40.89       n  -57 22 51        n     4850      0.14     0.01

11PMN   PMNJ1015-5628    10 15 41.19       n  -56 28 25        n     4850     0.048    0.008

12PMN   PMNJ1015-5740    10 15 53.5        n  -57 40 22        n     4850     0.932    0.049

13PMN   PMNJ1016-5630    10 16 27.5        n  -56 30 39        n     4850     0.057    0.008

14MSL   SG 283.3-00.6    10 17 01.87       n  -57 26 03.1      n      408       260        n
14MSL   BM 283.3-00.6    10 16 53.15       n  -57 24 30.8      n     1410         n        n
14MSL   DCC283.3-00.6    10 16 58.14       n  -57 26 13.0      n     2700        10        n
14HII_K G283.3-0.6       10 17 03.7        n  -57 26 05        n     4850     2.468        n
14HII_C 283.312-0.566    10 17 03.8        n  -57 26 04        n     5000      10.8        n
14PKSG  283.312 -0.566   10 17 03.8        n  -57 26 04.7      n     5000      2.12        n
14PMN   PMNJ1017-5725    10 17 08.39       n  -57 25 19        n     4850     1.703    0.089

========================================================================================================
#OBJECT: 3EGJ1316-5244   13 16 57.6           -52 45 00

1 PMNM  J1314-5237       13 14 46.8      3.3  -52 37 01       30     4850     0.044     .009
1 PMN   PMNJ1314-5237    13 14 46.89       n  -52 37 23        n     4850     0.053    0.008

2 MRC   1316-522         13 19 30.2        n  -52 30 53        n      408       1.7      .04
2 PMNAT PMNJ1319-5231    13 19 30.06       n  -52 30 53.0      n     4800     0.132        n
2 PMN   PMNJ1319-5231    13 19 30.39       n  -52 31 01        n     4850     0.144    0.011
2 PMNM  J1319-5230       13 19 30.7      1.3  -52 30 52       11     4850     0.137     .011
2 PMNAT PMNJ1319-5231    13 19 30.06       n  -52 30 53.1      n     8640     0.057        n

========================================================================================================
#OBJECT: 3EGJ1631-4033   16 31 24.0           -40 33 36

0 MRC   1624-397         16 27 43.9        n  -39 53 08        n      408      5.52      .17 P
0 NVSS  J162743-395303   16 27 43.92   0.039  -39 53 03.07  0.56     1400    1.7245    .0005 P
0 PMN   PMNJ1627-3952    16 27 43.89       n  -39 52 58        n     4850      0.49    0.027 P
0 PMNM  J1627-3953       16 27 44.4      0.7  -39 53 05       07     4850     0.431     .024
0 PMNAT PMNJ1627-3952    16 27 43.94       n  -39 53 02.5      n     4800     0.496        n
0 POL_T 1624-390         16 27 43.         n  -39 53           n     5000      0.42        n 
0 PMNAT PMNJ1627-3952    16 27 43.98       n  -39 53 02.3      n     8640     0.156        n SI=1.2

1 NVSS  J162922-395546   16 29 22.58   0.043  -39 55 46.47   0.6     1400    0.0685    .0005

2 PMN   PMNJ1631-4044    16 31 14.10       n  -40 44 21        n     4850     0.061    0.009

3 PMNM  J1631-4015       16 31 29.3      0.7  -40 15 10       07     4850     0.641     .034
3 PMN   PMNJ1631-4015    16 31 30.5        n  -40 15 17        n     4850     0.663    0.036
3 PMNAT PMNJ1631-4015    16 31 30.87       n  -40 15 14.6      n     4800     0.677        n
3 PNESR 341.8+05.4       16 31 30.94       n  -40 15 22.4      n     5000     0.477        n PN
3 PNESR 341.8+05.4       16 31 30.94       n  -40 15 22.4      n    14700     0.559        n

4 NVSS  J163135-400240   16 31 35.11   0.058  -40 02 40.75  0.75     1400    0.0358    .0015

5 MRC   1628-398         16 31 46.4        n  -39 56 51        n      408      2.59      .09
5 NVSS  J163146-395644   16 31 46.48   0.039  -39 56 44.22  0.56     1400    0.7021    .0247
5 PMN   PMNJ1631-3956    16 31 45.89       n  -39 56 28        n     4850     0.172    0.013
5 PMNM  J1631-3956       16 31 45.9      1.1  -39 56 19       12     4850     0.159     .014
5 PMNAT PMNJ1631-3956    16 31 46.44       n  -39 56 46.1      n     4800     0.181        n
5 PMNAT PMNJ1631-3956    16 31 46.60       n  -39 56 48.7      n     8640      0.05        n

6 NVSS  J163151-394701   16 31 51.10   0.103  -39 47 01.73  1.53     1400    0.0163    .0011
6 PMN   PMNJ1632-4032    16 32 18.19       n  -40 32 16        n     4850     0.074     0.01
6 PMNAT PMNJ1632-4032    16 32 21.66       n  -40 32 56.7      n     4800     0.012        n

7 NVSS  J163306-395320   16 33 06.48   0.051  -39 53 20.49   0.7     1400    0.0417    .0017

8 NVSS  J163310-394726   16 33 10.15   0.065  -39 47 26.02  0.71     1400    0.0517    .0023

9 PMN   PMNJ1633-4020    16 33 50.10       n  -40 20 10        n     4850     0.064    0.009

10NVSS  J163426-395605   16 34 26.06    0.04  -39 56 05.92  0.57     1400    0.1311    .0005
10PMN   PMNJ1634-3955    16 34 22.30       n  -39 55 41        n     4850     0.049    0.009

11NVSS  J163427-395420   16 34 27.82   0.044  -39 54 20.54  0.61     1400    0.0707    .0026

11PMN   PMNJ1634-4102    16 34 53          n  -41 02 03        n     4850     0.051    0.009

12PMN   PMNJ1635-4013    16 35 42.5        n  -40 13 16        n     4850     0.051    0.009 P

13NVSS  J163601-402225   16 36 01.22   0.042  -40 22 25.28  0.59     1400    0.1007    .0036
13PMN   PMNJ1635-4021    16 35 59.39       n  -40 21 49        n     4850     0.103     0.01
13PMNAT PMNJ1635-4021    16 36 01.21       n  -40 22 21.9      n     4800     0.079        n

14PMN   PMNJ1636-4027    16 36 01          n  -40 27 25        n     4850     0.077     0.01

========================================================================================================
#OBJECT: 3EGJ1633-3216   16 33 43.2           -32 16 48 

1 NVSS  J163022-320058   16 30 22.09   0.038  -32 00 58.73  0.61     1400    0.1605    .0052
1 TXS   TXS*B1627-319    16 30 22.14   0.167  -32 00 57.57  1.99      365     0.452    0.061
  
2 NVSS  J163057-314113   16 30 57.33   0.041  -31 41 13.85  0.64     1400    0.0565    .0021

3 NVSS  J163112-324837   16 31 12.86    0.04  -32 48 37.94  0.61     1400    0.0650    .0024

4 NVSS  J163202-325736   16 32 02.25   0.051  -32 57 36.47  0.72     1400    0.0318    .0005

5 NVSS  J163226-323931   16 32 26.29   0.042  -32 39 31.7   0.62     1400    0.0516    .0241

6 NVSS  J163229-325837   16 32 29.71   0.037  -32 58 37.85  0.58     1400    0.1210    .0043

7 NVSS  J163230-313840   16 32 30.54   0.041  -31 38 41     0.62     1400    0.0522    .0005

8 NVSS  J163251-323941   16 32 51.22   0.053  -32 39 41.73  0.74     1400    0.0356    .0017

9 NVSS  J163254-323839   16 32 54.35   0.041  -32 38 39.93  0.62     1400    0.0582    .0005

10NVSS  J163259-324048   16 32 59.82   0.037  -32 40 48.98  0.57     1400    0.1329    .0047

11NVSS  J163301-322458   16 33 01.53   0.041  -32 24 58.5   0.61     1400    0.0648    .0024


12TXS   TXS_B1629-323    16 33 05.31    0.16  -32 26 08.49   4.1      365     1.139    0.134
12NVSS  J163305-322552   16 33 05.32   0.036  -32 25 52.16  0.57     1400    0.1928    .0068

13NVSS  J163317-325713   16 33 17.19   0.042  -32 57 13.04  0.64     1400    0.0558    .0021

14NVSS  J163348-313518   16 33 48.55   0.067  -31 35 18.05  0.85     1400    0.0475    .0022

15TXS   TXS_B1631-328    16 34 39.67   0.113  -32 56 03.74  1.28      365     0.492    0.033
15NVSS  J163439-325603   16 34 39.84   0.036  -32 56 03.89  0.57     1400    0.1791    .0064

16NVSS  J163447-330409   16 34 47.85   0.042  -33 04 09.83  0.62     1400    0.0589    .0022

17NVSS  J163450-312914   16 34 50.80   0.047  -31 29 14.06   0.7     1400    0.0352    .0007

18TXS   TXS_B1632-315    16 35 36.23   0.088  -31 37 22.39  0.86      365     1.511    0.078
18MRC   1632-315         16 35 36.2        n  -31 37 23        n      408      1.42      .08
18NVSS  J163534-313740   16 35 34.76   0.036  -31 37 40.54  0.57     1400    0.1766    .0061 23"@36
18NVSS  J163538-313704   16 35 38.06   0.036  -31 37 04.69  0.57     1400    0.1632    .0056 25"@59
    double radio galaxy?

19TXS   TXS*B1632-328    16 35 59.18   0.059  -32 56 22.54  0.73      365     1.156    0.058
19PKS90 1632-328         16 35 58.8        n  -32 56 19        n      408         1        n
19MRC   1632-328         16 35 59.5        n  -32 56 20        n      408         1      .07
19NVSS  J163559-325623   16 35 59.09   0.036  -32 56 23.08  0.56     1400    0.3624    .0005
19MSL   OS-355           16 36 01.89       n  -32 51 28.7      n     1415      0.24        n
19MSL   PKS1632-328      16 35 58.32       n  -32 56 28.9      n     2700      0.25        n
19PKS90 1632-328         16 35 58.8        n  -32 56 19        n     2700      0.25        n
19PKS90 1632-328         16 35 58.8        n  -32 56 19        n     5000      0.13        n

20TXS   TXS_B1633-324    16 36 46.45   0.139  -32 34 32.18   1.5      365     0.369    0.032
20NVSS  J163646-323433   16 36 46.71   0.037  -32 34 33.86  0.58     1400    0.1284    .0045 26"@147

21TXS   TXS_B1634-321    16 37 37.78   0.222  -32 13 32.02  2.41      365     0.266    0.033
21NVSS  J163737-321333   16 37 37.69   0.038  -32 13 33.47  0.59     1400    0.0859    .0031 16"@64

========================================================================================================
#OBJECT: 3EGJ1638-5155   16 38 33.6           -51 55 12

1 PMN   PMNJ1634-5158    16 34 46.89       n  -51 58 42        n     4850     0.051    0.008

2 PMN   PMNJ1635-5200    16 35 29          n  -52 00 17        n     4850     0.044    0.008

3 PMN   PMNJ1635-5155    16 35 29.39       n  -51 55 46        n     4850     0.045    0.008

4 PMN   PMNJ1635-5146    16 35 49          n  -51 46 49        n     4850      0.04    0.008

5 PMN   PMNJ1636-5159    16 36 07.80       n  -51 59 16        n     4850      0.05    0.008

6 PMN   PMNJ1637-5148    16 37 11.39       n  -51 48 42        n     4850     0.044    0.008

7 PMN   PMNJ1637-5148    16 37 48.30       n  -51 48 05        n     4850     0.042    0.008

8 PMN   PMNJ1638-5211    16 38 17.60       n  -52 11 03        n     4850     0.039    0.008

9 MRC   1634-514         16 38 32.3        n  -51 31 32        n      408      1.26      .04
9 PMN   PMNJ1638-5131    16 38 32.5        n  -51 31 50        n     4850      0.07    0.009
9 PMNM  J1638-5131       16 38 33.3      1.9  -51 31 34       18     4850     0.081     .012

10PMN   PMNJ1639-5150    16 39 10.89       n  -51 50 24        n     4850     0.061    0.009
10PMNM  J1639-5149       16 39 04.5      2.2  -51 49 41       20     4850     0.071     .009

11PMNAT PMNJ1639-5132    16 39 31.85       n  -51 32 50.3      n     4800     0.099        n
11PMN   PMNJ1639-5132    16 39 36.5        n  -51 32 46        n     4850     0.092    0.009
11PMNM  J1639-5133       16 39 39.4      2.0  -51 33 14       18     4850     0.078     .012

  PMN   PMNJ1642-5215    16 42 24.10       n  -52 15 03        n     4850     0.043    0.008
  
================================================================================
#OBJECT: 3EGJ1704-4732   17 04 28.8           -47 32 24

1 PMN   PMNJ1701-4730    17 01 00.80       n  -47 30 35        n     4850     0.056    0.009

2 PMN   PMNJ1702-4702    17 02 05.89       n  -47 02 52        n     4850      0.05    0.009
2 PMNM  J1702-4702       17 02 10.4      2.3  -47 02 07       23     4850     0.062      .01

3 PMN   PMNJ1703-4803    17 03 03.19       n  -48 03 33        n     4850     0.044    0.009

4 PMN   PMNJ1703-4758    17 03 08.69       n  -47 58 35        n     4850     0.042    0.009

5 PMN   PMNJ1704-4700    17 04 12.5        n  -47 00 23        n     4850     0.044    0.009

6 PMN   PMNJ1704-4702    17 04 26.30       n  -47 02 17        n     4850     0.048    0.009

7 PMN   PMNJ1706-4659    17 06 40.30       n  -46 59 31        n     4850     0.043    0.009

========================================================================================================
#OBJECT: 3EGJ1717-2737   17 17 12.0           -27 37 48  

1 NVSS  J171542-280712   17 15 42.37   0.421  -28 07 12.74  6.89     1400    0.0058    .0009
1 PMN   PMNJ1715-2807    17 15 44.60       n  -28 07 11        n     4850     0.061    0.011 P

2 TXS   TXS*B1712-273    17 15 57.97   0.117  -27 21 54     1.32      365     0.569    0.062
2 NVSS  J171558-272150   17 15 58.03   0.035  -27 21 50.83  0.57     1400    0.1687    .0060 15"@36
2 NVSS  J171600-272055   17 16 00.97   0.127  -27 20 55.95  1.51     1400    0.0175    .0012 43"@127
2 PMN   PMNJ1716-2722    17 16 03.80       n  -27 22 20        n     4850     0.085    0.011

3 OTL6  B1713-2758       17 16 09.1      0.1  -28 01 18.4    2.0      327       0.3        n
3 OTL6  B1713-2758       17 16 10.2      0.1  -28 01 50.3    2.0      327       0.2        n
3 OTL6  1713-279         17 16 09.7      0.1  -28 01 35.3    2.0      327       0.6        n
3 TXS   TXS_B1713-279    17 16 10.11   0.121  -28 01 41.66  1.74      365     0.616     0.07
3 NVSS  J171609-280135   17 16 09.74   0.035  -28 01 35.2   0.59     1400    0.1998    .0065
3 PMN   PMNJ1716-2801    17 16 12.89       n  -28 01 13        n     4850     0.084    0.011

4 NVSS  J171635-280538   17 16 35.29   0.045  -28 05 38.23  0.71     1400    0.0431    .0017 21"@171
4 PMN   PMNJ1716-2805    17 16 34.39       n  -28 05 08        n     4850     0.065    0.011 IS

5 NVSS  J171640-271508   17 16 40.20   0.048  -27 15 08.14  0.73     1400    0.0325    .0007

6 NVSS  J171711-274356   17 17 11.10   0.038  -27 43 56.41  0.61     1400    0.0623    .0005

7 NVSS  J171732-274822   17 17 32.40   0.046  -27 48 22.82  0.69     1400    0.0357    .0017

8 NVSS  J171810-275734   17 18 10.11   0.045  -27 57 34.66  0.68     1400    0.0376    .0005

9 TXS   TXS*B1715-278    17 18 50.53   0.161  -27 54 58.73  2.26      365     0.444    0.076
9 NVSS  J171850-275459   17 18 50.61   0.038  -27 54 59.15   0.6     1400    0.0668    .0005

10NVSS  J171854-271429   17 18 54.40    0.04  -27 14 29.33  0.62     1400    0.0562    .0005

11NVSS  J171936-274729   17 19 36.01   0.044  -27 47 29.18  0.69     1400    0.0684    .0028

12NVSS  J171941-274730   17 19 41.54   0.069  -27 47 30.49  1.25     1400    0.0466    .0023

========================================================================================================
#OBJECT: 3EGJ1735-1500   17 35 52.8           -15 00 00

1 TXS   TXS*B1730-152    17 33 46.31   0.114  -15 16 37.99  0.94      365     0.644    0.082
1 NVSS  J173346-151639   17 33 46.10   0.033  -15 16 39.42  0.58     1400    0.1120    .0039

2 NVSS  J173411-150341   17 34 11.14   0.224  -15 03 41.73  3.26     1400    0.0044    .0005
2 NVSS  J173412-150329   17 34 12.38   0.043  -15 03 29.26  0.63     1400    0.1225    .0040 70"@60
2 NVSS  J173415-150300   17 34 15.49   0.228  -15 03 00.84  3.33     1400    0.0043    .0006
2 PMN   PMNJ1734-1502    17 34 10.69       n  -15 02 31        n     4850     0.068    0.011

3 NVSS  J173417-142011   17 34 17.48   0.037  -14 20 11.92  0.63     1400    0.0510    .0010

4 TXS   TXS*B1731-153    17 34 21.45   0.187  -15 22 17.95  1.86      365     0.431    0.076
4 NVSS  J173421-152218   17 34 21.37   0.034  -15 22 18.9   0.61     1400    0.0669    .0025

5 NVSS  J173459-142327   17 34 59.29   0.108  -14 23 27.41  1.57     1400    0.0095    .0005
5 NVSS  J173520-141922   17 35 20.17   0.261  -14 19 22.67  7.08     1400    0.0083    .0014
5 NVSS  J173504-142039   17 35 04.47   0.056  -14 20 39.45  0.86     1400    0.0219    .0005
5 PMN   PMNJ1735-1422    17 35 02.5        n  -14 22 09        n     4850     0.047    0.011
6 NVSS  J173503-154139   17 35 03.50    0.04  -15 41 39.31  0.68     1400    0.0415    .0017

7 TXS   TXS_B1732-150    17 35 09.10     0.1  -15 07 07.91  0.92      365     0.564    0.036 P
7 NVSS  J173508-150709   17 35 08.94   0.032  -15 07 09.84  0.57     1400    0.1517    .0005 P
7 PMN   PMNJ1735-1507    17 35 06.89       n  -15 07 32        n     4850     0.048    0.011

8 NVSS  J173556-141406   17 35 56.26   0.045  -14 14 06.07  0.74     1400    0.0370    .0018

9 TXS   TXS*B1734-155    17 37 04.71   0.113  -15 33 01.18   0.7      365     0.717    0.061
9 NVSS  J173704-153301   17 37 04.62   0.032  -15 33 01.57  0.57     1400    0.1480    .0012

10NVSS  J173758-151647   17 37 58.91   0.049  -15 16 47.36  1.75     1400    0.0380    .0018

11NVSS  J173811-150300   17 38 11.69   0.031  -15 03 00.54  0.56     1400    0.3304    .0005
11PMN   PMNJ1738-1502    17 38 13          n  -15 02 56        n     4850     0.268    0.017 SI=.17 flat sp.

12NVSS  J173818-151322   17 38 18.27   0.046  -15 13 22.33  0.69     1400    0.0448    .0018

13NVSS  J173835-143752   17 38 35.60   0.032  -14 37 52.08  0.57     1400    0.1239    .0006 P

14NVSS  J173848-144329   17 38 48.50   0.041  -14 43 29.08  0.71     1400    0.0371    .0015

========================================================================================================
#OBJECT: 3EGJ1736-2908   17 36 38.4           -29 08 24 2000

1 NVSS  J173458-292654   17 34 58.63   0.042  -29 26 54.64  0.64     1400    0.0439    .0005

2 PNESO 358.6+01.8       17 35 14.0        n  -29 03 11.0      n        ?        83        n
2 NVSS  J173514-290309   17 35 14.18   0.052  -29 03 09.98   0.8     1400    0.0268    .0012
2 PNESR 358.6+01.8       17 35 14.04       n  -29 03 11.0      n     5000     0.042        n   FS PN

3 NVSS  J173522-292218   17 35 22.60   0.212  -29 22 18.27  2.35     1400    0.0058    .0009
3 VLA_H 358.446+1.665    17 35 22.77       n  -29 22 15.0      n     1490     0.007        n

4 OHGBR OH359.033+01.938 17 35 46.62       n  -28 43 44.84     n     1662     0.748        n

5 NVSS  J173551-291906   17 35 51.65   0.114  -29 19 06.05  1.47     1400    0.0098    .0005
5 VLA_H 358.547+1.605    17 35 51.70       n  -29 19 04.0      n     1490     0.011        n

6 NVSS  J173600-285209   17 36 00.94   0.482  -28 52 09.85  6.58     1400    0.0337    .0041

7 NVSS  J173605-283232   17 36 05.26   0.035  -28 32 32.41  0.57     1400    0.1266    .0045

8 NVSS  J173608-284858   17 36 08.78    0.13  -28 48 58.78  2.65     1400    0.0326    .0023

9 TXS   TXS_B1733-285    17 36 18.21   0.373  -28 34 43.87  8.59      365     1.443    0.075
9 W8_46 19W18            17 36 20.9      0.1  -28 35 54       04      611     0.246     .022
9 VLA_H 359.214+1.905    17 36 20.83       n  -28 35 39.2      n     1490     0.129        n
9 NVSS  J173620-283552   17 36 20.97   0.034  -28 35 52.57  0.56     1400    0.2112    .0005 P
9 PMN   PMNJ1736-2833    17 36 18.89       n  -28 33 26        n     4850     0.076    0.011

10W8_46 19W19            17 36 35.8      0.1  -29 00 10       06      611     0.114     .013
10NVSS  J173635-290011   17 36 35.85   0.035  -29 00 11.96  0.57     1400    0.1294    .0046 17"@0
10VLA_H 358.900+1.639    17 36 35.95       n  -29 00 06.6      n     1490     0.078        n
1011CMB F358.891+1.633   17 36 36.1        n  -29 00 46        n     2695      0.09        n

11NVSS  J173637-290222   17 36 37.24   0.473  -29 02 22.11  6.22     1400    0.0450    .0049

  TXS   TXS_B1733-293    17 36 42.59   0.185  -29 23 08.99     2      365     0.279    0.028 P 
12NVSS  J173638-292127   17 36 38.71   0.036  -29 21 27.52  0.58     1400    0.1013    .0006 P
12VLA_H 358.606+1.440    17 36 38.73       n  -29 21 25.5      n     1490     0.092        n

13NVSS  J173640-290658   17 36 40.54   0.092  -29 06 58.8   1.25     1400    0.0159    .0010
13VLA_H 358.813+1.564    17 36 40.61       n  -29 06 55.3      n     1490     0.016        n

14PNNVS 358.3+01.2       17 36 59.99    0.12  -29 40 07.2    1.5     1400     0.009 5.00e-04
14VLA_H 358.384+1.208    17 36 59.81       n  -29 40 04.9      n     1490     0.013        n
14PNESO 358.3+01.2       17 37 00.6        n  -29 40 17.3      n        ?      67.3        n
    planetary neb.

15NVSS  J173703-292516   17 37 03.36    0.09  -29 25 16.79  1.25     1400    0.0120    .0005
15VLA_H 358.599+1.330    17 37 03.26       n  -29 25 16.5      n     1490     0.014        n

16W8_46 19W20            17 37 27.9      0.1  -28 55 05       08      611     0.016     .001
16NVSS  J173727-285522   17 37 27.98   0.302  -28 55 22.22  3.98     1400    0.0033    .0005

17W8_46 19W21            17 37 28.3      0.1  -29 07 57       06      611     0.057     .006
17NVSS  J173728-290802   17 37 28.40    0.04  -29 08 02.02  0.62     1400    0.0478    .0005
17VLA_H 358.891+1.408    17 37 28.36       n  -29 08 00.7      n     1490     0.055        n
     flat spectr.; thermal?

18TXS   TXS_B1734-292    17 37 45.06   0.192  -29 17 53.63  1.58      365     0.507     0.06
18NVSS  J173745-291754   17 37 45.42   0.038  -29 17 54.28   0.6     1400    0.0570    .0004
18VLA_H 358.786+1.268    17 37 45.35       n  -29 17 49.2      n     1490      0.07        n
     flat spectr.; thermal?

19W8_46 19W23            17 38 09.2      0.1  -28 39 25       08      611     0.008        n
19NVSS  J173809-283919   17 38 09.23   0.191  -28 39 19.69  2.39     1400    0.0056    .0005

20W8_46 19W24            17 38 15.7      0.1  -28 52 34       03      611     0.028     .001
20NVSS  J173815-285235   17 38 15.71   0.046  -28 52 35.13  0.71     1400    0.0345    .0014
   inverted spectrum!

21W8_46 19W25            17 38 16.4      0.1  -29 10 48       05      611     0.046     .004
21NVSS  J173816-291044   17 38 16.69   0.047  -29 10 44.31  0.73     1400    0.0312    .0013
21VLA_H 358.948+1.237    17 38 16.40       n  -29 10 38.1      n     1490     0.027        n FS

22NVSS  J173824-291620   17 38 24.80   0.055  -29 16 20.89  0.79     1400    0.0233    .0006
22VLA_H 358.884+1.161    17 38 24.68       n  -29 16 19.5      n     1490     0.024        n

23W8_46 19W26            17 38 27.5      0.1  -28 50 04       13      611     0.009        n
23NVSS  J173827-285005   17 38 27.32   0.221  -28 50 05.27  4.05     1400    0.0049    .0014

24W8_46 19W27            17 38 42.0      0.1  -28 42 40       04      611     0.017        n
24PNESO 359.3+01.4       17 38 42.2        n  -28 42 45.9      n        ?      67.3        n
24PNNVS 359.3+01.4       17 38 42.50    0.09  -28 42 43.1    1.4     1400    0.0109 5.00e-04
24NVSS  J173842-284243   17 38 42.50   0.094  -28 42 43.19  1.41     1400    0.0109    .0005
24VLA_H 359.392+1.405    17 38 42.20       n  -28 42 44.4      n     1490     0.013        n

25W8_46 19W28            17 38 43.9      0.1  -28 44 20       12      611     0.003        n
25NVSS  J173843-284404   17 38 43.37   0.382  -28 44 04.16  4.88     1400    0.0040    .0018
    weak, inverted spectrum?

26W8_46 19W30            17 38 59.3      0.1  -28 46 28       06      611     0.007        n
26NVSS  J173859-284626   17 38 59.18   0.249  -28 46 26.86  3.55     1400    0.0063    .0006

27W8_46 19W32            17 39 02.7      0.1  -28 56 37       05      611     0.014        n
27NVSS  J173902-285632   17 39 02.87    0.08  -28 56 32.79  1.22     1400    0.0139    .0007
27PNNVS 359.2+01.2       17 39 02.88    0.08  -28 56 32.7    1.2     1400    0.0139 6.00e-04
27RSTAR 19W32            17 39 02.88       n  -28 56 37.74     n        n         n        n
27PNESO 359.2+01.2       17 39 02.9        n  -28 56 37.4      n        ?        80        n
27PNESR 359.2+01.2       17 39 02.94       n  -28 56 37.4      n     5000    0.0213        n

28OHGBR OH359.140+01.137 17 39 07.70       n  -29 04 02.60     n     1662     1.343        n
================================================================================
#OBJECT: 3EGJ1741-2050   17 41 38.4           -20 50 24

1 TXS   TXS_B1736-208    17 39 38.96   0.038  -20 55 04.9    0.5      365     2.351    0.065 P
1 MRC   1736-208         17 39 38.8        n  -20 55 09        n      408      2.25      .08
1 NVSS  J173939-205505   17 39 39.03   0.032  -20 55 05.87  0.56     1400    0.5445    .0098 P
1 PMN   PMNJ1739-2054    17 39 38.10       n  -20 54 41        n     4850     0.135    0.013

2 PNESO 005.8+05.1       17 39 54.6        n  -21 14 06.3      n        ?        76        n
2 NVSS  J173955-211412   17 39 55.5    0.982  -21 14 12.77  5.52     1400    0.0107    .0021
2 PNNVS 005.8+05.1       17 39 55.67    0.42  -21 14 13.8    5.6     1400    0.0058 8.00e-04
2 NVSS  J174001-211459   17 40 01.64   0.079  -21 14 59.01  1.17     1400    0.0147    .0035
2 PNESR 005.8+05.1       17 39 54.62       n  -21 14 06.3      n     5000     0.003        n
   planetary neb.;

3 OTL9  1739-205         17 42 24.85    0.05  -20 37 22.6    3.1      327       1.2        n
3 TXS   TXS_B1739-206    17 42 24.71   0.052  -20 37 27.86  0.49      365     1.204    0.038 P
3 MRC   1739-206         17 42 25.0        n  -20 37 34        n      408      1.38      .08
3 NVSS  J174224-203729   17 42 24.85   0.032  -20 37 29.25  0.56     1400    0.4352    .0154 14"@135
3 PMN   PMNJ1742-2037    17 42 24          n  -20 37 21        n     4850     0.133    0.013

4 NVSS  J174240-202232   17 42 40.41   0.048  -20 22 32.21  0.77     1400    0.0316    .0014

5 OTL9  1739-213         17 42 54.56    0.70  -21 23 17.2      n      327       0.3        n

6 PNNVS 006.3+04.4       17 43 28.88    0.10  -21 09 52.0    1.5     1400    0.0101 5.00e-04
6 NVSS  J174328-210952   17 43 28.88   0.101  -21 09 52.09  1.45     1400    0.0101    .0006
6 PNESO 006.3+04.4       17 43 28.9        n  -21 09 51.7      n        ?        83        n
6 PNESR 006.3+04.4       17 43 28.86       n  -21 09 52.5      n     5000     0.011        n
   planetary neb.

7 NVSS  J174357-205358   17 43 57.19   0.038  -20 53 58.26  0.63     1400    0.0548    .0005
7 11CMB F006.710+4.473   17 44 10.8        n  -20 53 03        n     2695      0.11        n blend of 7 and 9

8 NVSS  J174402-204626   17 44 02.38   0.041  -20 46 26.74  0.66     1400    0.0426    .0017

9 NVSS  J174414-205212   17 44 14.42   0.033  -20 52 12.97  0.57     1400    0.1311    .0005
9 11CMB F006.710+4.473   17 44 10.8        n  -20 53 03        n     2695      0.11        n B of 7 and 9
9 PMN   PMNJ1744-2052    17 44 12.80       n  -20 52 01        n     4850     0.058    0.011 B by 7
  
========================================================================================================
#OBJECT: 3EGJ1741-2312   17 41 40.8           -23 12 36

1 NVSS  J174040-232456   17 40 40.06   0.662  -23 24 56.58  8.12     1400    0.0032    .0007

2 NVSS  J174049-230422   17 40 49.34   0.309  -23 04 22.61     7     1400    0.0064    .0012 61"@24
2 PMN   PMNJ1740-2304    17 40 50.69       n  -23 04 44        n     4850     0.046    0.011
     very inverted spectrum!

3 NVSS  J174110-225716   17 41 10.41   0.044  -22 57 16.63  0.73     1400    0.0345    .0014

4 NVSS  J174139-230846   17 41 39.78   0.037  -23 08 46.97  0.61     1400    0.0551    .0005

5 NVSS  J174158-224835   17 41 58.11   0.035  -22 48 35.63  0.58     1400    0.0813    .0005
5 11CMB F004.786+3.890   17 42 00.4        n  -22 49 30        n     2695      0.04        n

6 TXS   TXS*B1740-227    17 43 18.86   0.244  -22 48 21.56  4.51      365     0.622    0.061
6 NVSS  J174318-224908   17 43 18.26   0.048  -22 49 08.95  0.72     1400    0.0313    .0005 44"@10
6 NVSS  J174319-224800   17 43 19.43   0.033  -22 48 00.38  0.59     1400    0.1783    .0059 15"@157
6 11CMB F004.954+3.636   17 43 19.6        n  -22 48 54        n     2695      0.13        n
6 PMN   PMNJ1743-2247    17 43 16.39       n  -22 47 46        n     4850      0.06    0.011

7 NVSS  J174336-230823   17 43 36.7    0.035  -23 08 23.45  0.59     1400    0.0838    .0031

================================================================================
#OBJECT: 3EGJ1744-3934   17 44 48.0           -39 34 12

1 NVSS  J174121-393645   17 41 21.15   0.053  -39 36 45.24  0.72     1400    0.0363    .0015

2 NVSS  J174122-392935   17 41 22.13    0.04  -39 29 35.66  0.57     1400    0.1304    .0006 P

3 NVSS  J174237-390906   17 42 37.40   0.055  -39 09 06.95  0.73     1400    0.0341    .0014

4 NVSS  J174245-392514   17 42 45.02   0.046  -39 25 14.99  0.64     1400    0.0535    .0020

5 PNESO 1760             17 42 53.9        n  -39 36 28.4      n        ?        77        n
5 PNESO 350.5-05.0       17 42 53.9        n  -39 36 28.4      n        ?        77        n
5 PNNVS 350.5-05.0       17 42 54.14    0.23  -39 36 21.8    3.9     1400    0.0058 5.00e-04
5 NVSS  J174254-393621   17 42 54.14   0.232  -39 36 21.88  3.83     1400    0.0058    .0005
    planetary neb.

6 NVSS  J174442-392842   17 44 42.47   0.532  -39 28 42.18 17.33     1400    0.0086    .0021 116"@1
6 NVSS  J174442-392608   17 44 42.52   0.888  -39 26 08.01 13.35     1400    0.0035    .0008
6 PMN   PMNJ1744-3929    17 44 46.5        n  -39 29 28        n     4850      0.06    0.009 P
6 PMN   PMNJ1744-3935    17 44 54.69       n  -39 35 28        n     4850     0.061    0.009 P

7 PMN   PMNJ1745-3928    17 45 18.39       n  -39 28 02        n     4850     0.065     0.01

8 PMN   PMNJ1745-3921    17 45 26.89       n  -39 21 12        n     4850     0.059    0.009

9 NVSS  J174543-392912   17 45 43.85    0.04  -39 29 12.28  0.57     1400    0.1358    .0005 P
9 PMN   PMNJ1745-3929    17 45 45.60       n  -39 29 19        n     4850     0.078     0.01
9 PMNM  J1745-3929       17 45 46.3      2.6  -39 29 59       30     4850      0.06     .012
9 PMNAT PMNJ1745-3929    17 45 44.02       n  -39 29 11.6      n     8640      0.02        n

10NVSS  J174601-390503   17 46 01.03   0.054  -39 05 03.29  0.71     1400    0.0324    .0006

11PMN   PMNJ1746-3926    17 46 04.10       n  -39 26 41        n     4850     0.073     0.01

12NVSS  J174626-395919   17 46 26.90   0.046  -39 59 19.91  0.61     1400    0.0611    .0023

13NVSS  J174708-391815   17 47 08.95   1.025  -39 18 15.5  11.69     1400    0.0136    .0035 97"x83"@132
13NVSS  J174714-392130   17 47 14.49   0.453  -39 21 30.79 14.68     1400    0.0102    .0021 117"@0
13PMN   PMNJ1747-3919    17 47 11.10       n  -39 19 22        n     4850     0.061     0.01 B

14NVSS  J174737-394957   17 47 37.69   0.042  -39 49 57.95  0.59     1400    0.0831    .0005 P
  
========================================================================================================
#OBJECT: 3EGJ1746-1001   17 46 00.0           -10 01 48

1 TXS   TXS*B1741-102    17 44 03.52   0.275  -10 14 40.97   1.7      365     0.434    0.073 51"@114
1 NVSS  J174400-101333   17 44 00.50   0.035  -10 13 33.13  0.62     1400    0.0523    .0006 P

2 TXS   TXS_B1742-101    17 44 47.63    0.15  -10 11 01.6   1.82      365     0.783    0.083 41"@52
2 NVSS  J174442-101027   17 44 42.36   0.032  -10 10 27.64   0.6     1400    0.1808    .0058 55"@24
2 PMN   PMNJ1744-1011    17 44 43.80       n  -10 11 06        n     4850     0.085    0.011

3 NVSS  J174457-101214   17 44 57.83   0.031  -10 12 14.7   0.58     1400    0.1456    .0051

4 NVSS  J174500-093837   17 45 00.82   0.045  -09 38 37.78  0.83     1400    0.0402    .0017

5 NVSS  J174535-101437   17 45 35.46   0.033  -10 14 37.76  0.59     1400    0.0785    .0005

6 NVSS  J174605-095517   17 46 05.72   0.037  -09 55 17.02  0.65     1400    0.0481    .0016

7 NVSS  J174624-095204   17 46 24.13   0.039  -09 52 04.02  0.69     1400    0.0414    .0017

8 TXS   TXS_B1744-099    17 47 27.82    0.08  -09 59 18.54   0.7      365     0.677    0.037
8 MRC   1744-099         17 47 28.0        n  -09 59 25        n      408      0.72      .06
8 NVSS  J174727-095916   17 47 27.77   0.031  -09 59 16.91  0.57     1400    0.1700    .0005
8 PMN   PMNJ1747-0959    17 47 31.69       n  -09 59 40        n     4850     0.061    0.011

9 NVSS  J174731-095154   17 47 31.30   0.043  -09 51 54.54  0.74     1400    0.0362    .0015

10NVSS  J174731-101449   17 47 31.37   0.042  -10 14 49.32  0.71     1400    0.0316    .0005

11NVSS  J174735-100651   17 47 35.05   0.038  -10 06 51.54  0.66     1400    0.0452    .0018

12NVSS  J174753-092926   17 47 53.88   0.034  -09 29 26.07  0.61     1400    0.0660    .0005
12PMN   PMNJ1747-0929    17 47 52.10       n  -09 29 43        n     4850     0.043    0.011

13NVSS  J174814-102616   17 48 14.57   0.034  -10 26 16.32   0.6     1400    0.0635    .0005

========================================================================================================
#OBJECT: 3EGJ1757-0711   17 57 55.2           -07 12 00

1 NVSS  J175727-070318   17 57 27.33   0.054  -07 03 18.98  0.94     1400    0.0303    .0014

2 NVSS  J175811-071934   17 58 11.10   0.039  -07 19 34.09   0.7     1400    0.0437    .0017

3 NVSS  J175836-074244   17 58 36.57   0.139  -07 42 44.39  2.92     1400    0.0108    .0012
3 PMN   PMNJ1758-0710    17 58 38.10       n  -07 10 06        n     4850      0.08    0.011 FS

4 NVSS  J175839-071012   17 58 39.36   0.033  -07 10 12.91   0.6     1400    0.0733    .0005

5 NVSS  J175914-070852   17 59 14.31   0.034  -07 08 52.2    0.6     1400    0.1010    .0035

6 TXS   TXS*B1756-071    17 59 20.77   0.216  -07 10 07.42  1.39      365     0.634    0.094 49"@116
6 MRC   1756-071         17 59 19.3        n  -07 09 50        n      408      0.73      .04
6 NVSS  J175917-070935   17 59 17.93   0.066  -07 09 35.12  1.06     1400    0.0176    .0005 P
6 PMN   PMNJ1759-0709    17 59 18.39       n  -07 09 23        n     4850     0.092    0.012

7 NVSS  J175921-071012   17 59 21.63   0.032  -07 10 12.71  0.57     1400    0.1672    .0057 32"@128

8 NVSS  J175947-072937   17 59 47.71   0.045  -07 29 37.91  0.75     1400    0.0331    .0014 18"@137

9 NVSS  J180024-065905   18 00 24.58   0.038  -06 59 05.78  0.66     1400    0.0482    .0019 18"@35

10NVSS  J180027-065735   18 00 27.05   0.036  -06 57 35.93  0.64     1400    0.0598    .0022 21"@31

11NVSS  J180032-070343   18 00 32.80   0.045  -07 03 43.56  0.82     1400    0.0440    .0018 36"@31

========================================================================================================
#OBJECT: 3EGJ1800-0146   18 00 52.8           -01 46 48  

1 MSL   MSH 17-015       17 58 17.43       n  -01 24 25.1      n       85        50        n B of many
1 TXS   TXS_B1755-013    17 58 17.54   0.147  -01 22 13.34  1.06      365     0.291    0.026 P
1 NVSS  J175817-012215   17 58 17.67   0.032  -01 22 15.58  0.58     1400    0.0908    .0005 P
1 NVSS  J175828-012956   17 58 28.34   0.035  -01 29 56.49  0.64     1400    0.0604    .0022 24"@24
  
2 NVSS  J175907-020409   17 59 07.52   0.035  -02 04 09.61  0.62     1400    0.0603    .0023

3 TXS   TXS_B1757-012    18 00 01.97   0.147  -01 13 07.59  1.05      365      0.24    0.031 P
3 NVSS  J180001-011306   18 00 01.91   0.032  -01 13 06.8   0.59     1400    0.0827    .0005 P

4 TXS   TXS_B1758-022    18 00 37.36   0.152  -02 17 25.2   1.06      365     0.256     0.03 P
4 NVSS  J180037-021726   18 00 37.02   0.032  -02 17 26.93  0.58     1400    0.0929    .0008 P
4 PMN   PMNJ1800-0217    18 00 36.69       n  -02 17 14        n     4850     0.049    0.011

5 NVSS  J180115-020109   18 01 15.07   0.035  -02 01 09.54  0.62     1400    0.0588    .0022

6 NVSS  J180120-014139   18 01 20.87   0.066  -01 41 39.16  1.45     1400    0.0312    .0019

7 TXS   TXS*B1759-015    18 01 45.23   0.055  -01 31 53.31  0.52      365     0.929    0.063 19"@143
7 MRC   1759-015         18 01 45.1        n  -01 31 56        n      408      0.81      .05
7 NVSS  J180145-013154   18 01 45.28    0.03  -01 31 54.03  0.56     1400    0.3169    .0107 31"@139
7 PMN   PMNJ1801-0131    18 01 42.10       n  -01 31 51        n     4850     0.106    0.012

8 NVSS  J180155-012437   18 01 55.29   0.055  -01 24 37.34  0.98     1400    0.0409    .0017

9 NVSS  J180236-013359   18 02 36.57   0.038  -01 33 59.08  0.65     1400    0.0494    .0019

10CUL   1800-021         18 02 50.7        n  -02 07 04        n       80        15        n
10MSL   4C-02.75         18 02 49.69       n  -02 08 29.3      n      179       6.1        n
104C    -02.75           18 02 49.7        n  -02 08 29        n      178       6.1        n
10CUL   1800-021         18 02 50.7        n  -02 07 04        n      160      10.3        n
10TXS   TXS_B1800-021    18 02 48.85   0.074  -02 07 44.06  0.33      365     2.143     0.08 42"@80
10MRC   1800-021         18 02 50.1        n  -02 07 47        n      408      4.47       .1
10MSL   PKS1800-02       18 02 50.27       n  -02 07 35.2      n      408       4.6        n
10WB92  B1800-0207L      18 02 50.97       n  -02 07 37.19     n     1400     1.733        n
10NVSS  J180249-020740   18 02 49.88    0.03  -02 07 40.44  0.56     1400    1.7021    .0552 76"x34"@86
10MSL   PKS1800-02       18 02 50.27       n  -02 07 35.2      n     1410         2        n
10PKS90 1800-021         18 02 50.0        n  -02 07 37        n     1410      1.81        n
10PKS90 1800-021         18 02 50.0        n  -02 07 37        n     2700         1        n
10MSL   PKS1800-02       18 02 50.27       n  -02 07 35.2      n     2650       0.9        n
10PMN   PMNJ1802-0207    18 02 50.30       n  -02 07 37        n     4850     0.523    0.029
10PKS90 1800-021         18 02 50.0        n  -02 07 37        n     5000      0.52        n
10PKS8G J1802-0207       18 02 49.90       n  -02 07 37.0      n     8400      0.24        n

11NVSS  J180327-012438   18 03 27.74   0.113  -01 24 38.3   1.73     1400    0.0089    .0005
11NVSS  J180328-012334   18 03 28.73   0.031  -01 23 34.76  0.59     1400    0.1364    .0047
11PMN   PMNJ1803-0123    18 03 27.60       n  -01 23 11        n     4850     0.069    0.011

========================================================================================================
#OBJECT: 3EGJ1810-1032   18 10 04.8           -10 32 24

1 PMN   PMNJ1808-1041    18 08 56.10       n  -10 41 41        n     4850     0.048    0.011 P

2 NVSS  J180903-101737   18 09 03.04   0.036  -10 17 37.32  0.63     1400    0.0582    .0022 15"@54
2 11CMB F018.898+4.563   18 09 01.6        n  -10 18 12        n     2695      0.05        n FS

3 PMN   PMNJ1810-1054    18 10 08.5        n  -10 54 51        n     4850     0.049    0.011 P

4 NVSS  J181011-104117   18 10 11.14   0.037  -10 41 17.12  0.64     1400    0.0528    .0005 P

5 NVSS  J181017-102911   18 10 17.60   0.036  -10 29 11.27  0.63     1400    0.0593    .0005 P

6 NVSS  J181017-104824   18 10 17.95   0.565  -10 48 24.65 12.77     1400    0.0027    .0006
6 NVSS  J181025-102909   18 10 25.92   0.215  -10 29 09.63  3.65     1400    0.0051    .0005
6 PNNVS 018.9+04.1       18 10 25.93    0.22  -10 29 09.5    3.7     1400    0.0051 5.00e-04
6 PNESR 018.9+04.1       18 10 26.15       n  -10 29 08.4      n     5000     0.003        n

========================================================================================================
#OBJECT: 3EGJ1812-1316   18 12 33.6           -13 16 12

1 21CMB E016.402+2.634   18 11 03.5        n  -13 24 52        n     1420      0.22        n

2 PMN   PMNJ1812-1338    18 12 00.80       n  -13 38 16        n     4850     0.066    0.011

3 NVSS  J181213-130752   18 12 13.74   0.039  -13 07 52.86  0.65     1400    0.0521    .0020

4 PMN   PMNJ1812-1333    18 12 22.29       n  -13 33 07        n     4850     0.092    0.012

5        NVSS            18 12 19.58          -13 28 10.6            1400    0.0039
5 PMN   PMNJ1812-1328    18 12 22.70       n  -13 28 44        n     4850     0.112    0.012  3'x2'@35

6 TXS   TXS_B1809-131    18 12 37.87   0.205  -13 10 24.67  1.75      365     0.282    0.035 P
6 NVSS  J181237-131023   18 12 37.52   0.032  -13 10 23.09  0.57     1400    0.1351    .0006 P
6 11CMB F016.795+2.410   18 12 38.4        n  -13 10 38        n     2695      0.13        n
6 PMN   PMNJ1812-1311    18 12 39.70       n  -13 11 39        n     4850      0.05    0.011 P

7 PMN   PMNJ1812-1319    18 12 53.5        n  -13 19 51        n     4850     0.058    0.011 P
7 PMN   PMNJ1813-1327    18 13 00.29       n  -13 27 05        n     4850     0.043    0.011 P
7 PMN   PMNJ1813-1333    18 13 03.70       n  -13 33 43        n     4850     0.084    0.011 P
7 MSL   ADG016.6+02.2    18 13 05.78       n  -13 28 14.9      n     1414         2        n
7 PMN   PMNJ1813-1317    18 13 08.20       n  -13 17 21        n     4850      0.06    0.011 P
7 PMN   PMNJ1813-1302    18 13 24.79       n  -13 02 55        n     4850     0.058    0.011 P

========================================================================================================  
#OBJECT: 3EGJ1828+0142   18 29 00.0           +01 43 12

1aNVSS  J182729+020454   18 27 29.93   0.034   02 04 54.5   0.61     1400    0.0691    .0026 17"@160
1bNVSS  J182735+020304   18 27 35.84   0.124   02 03 04.9   1.51     1400    0.0351    .0022 68"x37"@60
1cNVSS  J182741+015911   18 27 41.29   0.044   01 59 11.84  0.72     1400    0.0368    .0015 17"@64
1 87GB  J1827+0204       18 27 31.70     1.8   02 04 34.65    33     4850     0.126    0.012 V
1 GB6   J1827+0204       18 27 31.9      1.4   02 04 38       26     4850     0.080    0.007 FS

2 PMN   PMNJ1827+0201    18 27 38.10       n   02 01 07        n     4850     0.049    0.011 P

3 NVSS  J182756+015504   18 27 56.01   0.097   01 55 04.06  0.92     1400    0.0464    .0023 70x18"@109

4 TXS   TXS*B1825+016    18 28 25.77   0.174   01 39 53.22  1.32      365     0.278    0.059 28"@54
4 NVSS  J182825+013955   18 28 25.80   0.034   01 39 55.45   0.6     1400    0.0707    .0005 P

5 NVSS  J182838+014529   18 28 38.28   0.127   01 45 29.74  1.56     1400    0.0154    .0012 38"@63
5 NVSS  J182840+020343   18 28 40.20   0.094   02 03 43.5   1.71     1400    0.0114    .0006 P,
5 Z2    Z 1826+019       18 28 39.81       n   01 56 18        n     3900     0.061        n

6 NVSS  J182853+014009   18 28 53.75   0.686   01 40 09.6  11.11     1400    0.0040    .0007
6 Z2S   1826+013         18 28 53.16       n   01 25 37        n     3900     0.041        n

7 NVSS  J182906+011751   18 29 06.85   0.037   01 17 51.13  0.67     1400    0.0512    .0020

8 NVSS  J182914+021057   18 29 14.17   0.038   02 10 57.53  0.67     1400    0.0412    .0005

9aNVSS  J182950+013628   18 29 50.09    0.09   01 36 28.84  1.35     1400    0.0140    .0016
9bNVSS  J182951+012131   18 29 51.32   0.049   01 21 31.67  0.81     1400    0.0281    .0012
9cNVSS  J182954+013332   18 29 54.31   0.107   01 33 32.33  1.35     1400    0.0192    .0013
9 Z2S   1827+014         18 30 01.10       n   01 28 41        n     3900      0.04        n

10NVSS  J183009+012345   18 30 09.82    0.27   01 23 45.67   3.5     1400    0.0053    .0007
10Z2S   1827+013         18 30 10.21       n   01 22 42        n     3900      0.04        n

========================================================================================================
#OBJECT: 3EGJ1834-2803   18 34 21.6           -28 03 36

1 NVSS  J183205-280418   18 32 05.23   0.113  -28 04 18     1.62     1400    0.0102    .0005
1 NVSS  J183210-280116   18 32 10.03   0.095  -28 01 16.17  1.49     1400    0.0125    .0005
1 NVSS  J183216-280134   18 32 16.88   0.367  -28 01 34.17  7.49     1400    0.0036    .0008
1 NVSS  J183302-275632   18 33 02.47   0.467  -27 56 32.17  6.25     1400    0.0032    .0006
1 NVSS  J183305-280050   18 33 05.54   0.186  -28 00 50.1   2.75     1400    0.0063    .0006
1 PMN   PMNJ1832-2800    18 32 22.10       n  -28 00 00        n     4850     0.059    0.011
  
2 NVSS  J183321-280730   18 33 21.47   0.042  -28 07 30.45  0.65     1400    0.0486    .0019 17"@170

3 TXS   TXS_B1830-279    18 33 24.41   0.175  -27 53 39.25  1.83      365      0.28     0.03 P
3 NVSS  J183324-275338   18 33 24.73   0.042  -27 53 38.45  0.65     1400    0.0445    .0008 P

4 NVSS  J183451-280109   18 34 51.39    0.05  -28 01 09.05  0.75     1400    0.0321    .0052 P

5 NVSS  J183452-274114   18 34 52.64   0.051  -27 41 14.26  0.81     1400    0.0312    .0014 23"@20

6 TXS   TXS_B1832-283    18 35 14.54   0.193  -28 15 57.69  1.86      365     0.282    0.029 P
6 NVSS  J183514-281553   18 35 14.72   0.036  -28 15 53.24  0.58     1400    0.1045    .0007 P

7 NVSS  J183517-283016   18 35 17.04   0.057  -28 30 16.56  0.75     1400    0.0729    .0029 62x15"@52

========================================================================================================  
#OBJECT: 3EGJ1837-0606   18 37 02.4           -06 06 00

1 NVSS  J183615-060416   18 36 15.60   0.072  -06 04 16.43  1.23     1400    0.0313    .0020 33x25"@17

2 NVSS  J183644-060959   18 36 44.51   0.264  -06 09 59.26  4.73     1400    0.0773    .0059 127x106"@172
2 VLA_Z 25.774+0.439     18 36 45.52       n  -06 09 53.9      n     1500     0.047        n
  NVSS  J183649-055718   18 36 49.59   0.751  -05 57 18.81 11.21     1400    0.0364    .0063
  NVSS  J183651-055950   18 36 51.23   0.794  -05 59 50.17 11.85     1400    0.0345    .0063
  NVSS  J183652-061413   18 36 52.10    0.25  -06 14 13.04  3.75     1400    0.1069    .0068
  NVSS  J183652-055458   18 36 52.25   0.329  -05 54 58.15  4.21     1400    0.0386    .0040
  NVSS  J183704-055945   18 37 04.13   0.687  -05 59 45.52 10.26     1400    0.0397    .0063
  NVSS  J183728-061410   18 37 28.01   0.035  -06 14 10.88  0.67     1400    0.0828    .0030
  NVSS  J183729-061457   18 37 29.13   0.046  -06 14 57.11  0.71     1400    0.0498    .0020
  VLA_B 25.795+0.241     18 37 30.36       n  -06 14 14.2      n        n         n        n
  VLA_B 25.795+0.241     18 37 30.36       n  -06 14 14.2      n     4885    0.0294        n
  NVSS  J183730-061122   18 37 30.92    0.05  -06 11 22.85  0.73     1400    0.0463    .0019
  NVSS  J183732-061323   18 37 32.98   0.031  -06 13 23.28  0.58     1400    2.3975    .0727
  NVSS  J183733-061035   18 37 33.15   0.084  -06 10 35.46  1.17     1400    0.1583    .0061
  NVSS  J183733-060845   18 37 33.59   0.115  -06 08 45.1   2.03     1400    0.1770    .0075
  NVSS  J183734-061446   18 37 34.02   0.038  -06 14 46.34  0.61     1400    0.0881    .0032
  PKSG  25.796  0.223    18 37 34.3        n  -06 14 43.1      n     5000      4.15        n
  11CMB F025.846+0.239   18 37 36.4        n  -06 11 35        n     2695      1.19        n
  NVSS  J183737-061207   18 37 37.47   0.035  -06 12 07.72  0.65     1400    0.1511    .0050

========================================================================================================
#OBJECT: 3EGJ1904-1124   19 04 50.4           -11 24 36 

1 NVSS  J190325-113610   19 03 25.57   0.036  -11 36 10.26  0.63     1400    0.0529    .0005 P

2 NVSS  J190341-112306   19 03 41.36   0.032  -11 23 06.13  0.59     1400    0.1095    .0038 27"@22

3 TXS   TXS_B1900-114    19 03 41.79   0.164  -11 23 02.38  1.31      365      0.32    0.035 P
3 NVSS  J190343-110513   19 03 43.34   0.067  -11 05 13.76  1.04     1400    0.0155    .0143 27"@22

4 NVSS  J190359-110009   19 03 59.44   0.042  -11 00 09.69  0.75     1400    0.0409    .0016 29"@30

5 NVSS  J190404-113218   19 04 04.19   0.044  -11 32 18.1   0.72     1400    0.0308    .0016 P

6 TXS   TXS_B1901-119    19 04 30.41   0.077  -11 52 45.4   0.59      365     0.752    0.035 P
6 NVSS  J190430-115246   19 04 30.2    0.031  -11 52 46.24  0.57     1400    0.1747    .0005 P

7 TXS   TXS*B1902-111    19 05 22.86   0.124  -11 02 49.81  1.54      365     0.507    0.067 25"@170
7 NVSS  J190523-110251   19 05 23.04   0.032  -11 02 51.96  0.58     1400    0.0921    .0005 P

8 NVSS  J190640-112209   19 06 40.83   0.035  -11 22 09.65  0.61     1400    0.0563    .0005 P

9 TXS   TXS*B1903-113    19 06 44.95   0.055  -11 14 31.44  0.61      365     1.209    0.079 18"@165
9 MRC   1903-113         19 06 45.2        n  -11 14 32        n      408      1.06      .04
9 NVSS  J190645-111429   19 06 45.00   0.031  -11 14 29.65  0.56     1400    0.3641    .0127 19"@1
9 PMN   PMNJ1906-1114    19 06 44.29       n  -11 14 35        n     4850     0.126    0.012
  
========================================================================================================
#OBJECT: 3EGJ1928+1733   19 28 24.0           +17 33 36

1 WSRTG W1923+1716       19 25 32.90    0.45   17 22 34       10      327     0.071     .008 183x36"@20

2 NVSS  J192602+170411   19 26 02.60   1.538   17 04 11.07 11.92     1400    0.0091    .0026
2 NVSS  J192610+170536   19 26 10.31   0.896   17 05 36.44 11.72     1400    0.0055    .0009
2 MITG3 1926+1703        19 26 05.9        n   17 03 03        n     4850     0.059        n SP?
      
3 WSRTG W1923+1751       19 26 12.36    0.36   17 57 52       06      327     0.056     .003
3 NVSS  J192612+175745   19 26 12.96   0.227   17 57 45.75  2.27     1400    0.0176    .0016

4 WSRTG W1923+1745       19 26 12.48    0.40   17 51 09       09      327     0.034     .003

5 11CMB F052.005+0.280   19 26 14.8        n   17 02 26        n     2695      0.36        n

6 WSRTG W1924+1728       19 26 15.38    0.35   17 34 55       06      327     0.168     .006
6 VLA_Z 52.483+0.535     19 26 15.49       n   17 34 55.8      n     1500      0.03        n

7 TXS   TXS*B1924+174    19 26 15.76   0.127   17 34 56.47   1.1      365     0.297    0.041
7 NVSS  J192615+173453   19 26 15.60   0.06   17 34 53.6   0.97     1400    0.0237    .0006

8 WSRTG W1924+1714       19 26 29.01    0.34   17 20 10       05      327     0.171     .002
8 NVSS  J192629+172003   19 26 29.01   0.052   17 20 03.98  0.91     1400    0.0332    .0015

9 WSRTG W1924+1737       19 26 46.70    0.34   17 43 16       06      327     0.041     .001

10WSRTG W1924+1726       19 26 46.97    0.41   17 32 12       08      327     0.032     .002
10NVSS  J192647+173154   19 26 47.37   0.096   17 31 54.72  1.63     1400    0.0132    .0006
10VLA_Z 52.499+0.399     19 26 47.55       n   17 31 56.0      n     1500     0.013        n

11WSRTG W1924+1752       19 26 50.87    0.35   17 58 09       06      327     0.059     .002
11NVSS  J192651+175809   19 26 51.23   0.056   17 58 09.82  0.92     1400    0.0242    .0006

12WSRTG W1924+1756       19 26 58.25    0.54   18 02 23       13      327     0.024     .003
12NVSS  J192658+180208   19 26 58.78   0.162   18 02 08.74  2.27     1400    0.0069    .0005

13GPA   052.20+0.73      19 27 00          n   17 32 60        n     8350      5.17        n B

14WSRTG W1925+1753       19 27 00       0.37   18 00 60       07      327     0.045     .002

15WSRTG W1924+1704       19 27 05.69    0.50   17 10 17       14      327     0.033     .004
15NVSS  J192706+171000   19 27 06.43    0.41   17 10 00.3   8.14     1400    0.0032    .0006

  GPA   051.82+0.55      19 27 08.1        n   17 06 36        n     8350     13.22        n B

16WSRTG W1924+1712       19 27 08.69    0.40   17 18 12       09      327     0.022     .002
16NVSS  J192708+171802   19 27 08.64   0.138   17 18 02.27  2.04     1400    0.0103    .0006

17NEK   53.1+0.4         19 27 13.53       n   18 06 08        n     30.9      15.4        n B

18WSRTG W1925+1708       19 27 22.89    0.40   17 14 42       09      327     0.042     .004
18NVSS  J192722+171437   19 27 22.95   0.085   17 14 37.64   1.3     1400    0.0144    .0007

19WSRTG W1925+1737       19 27 32.81    0.35   17 43 46       06      327     0.118     .003 P (<40")
1911CMB F052.755+0.337   19 27 32.0        n   17 43 38        n     2695      0.46        n P (<1')

20NVSS  J192732+174328   19 27 32.27   0.032   17 43 28.1   0.56     1400    0.3920    .0152 22"x14"@44
20DRAO  001              19 27 32.80       n   17 43 39.1      n     1420     0.313        n
2021CMB E052.761+0.332   19 27 33.8        n   17 43 49        n     1420       0.6        n
20VLA_Z 52.753+0.335     19 27 32.30       n   17 43 28.5      n     1500     0.389        n
2087GB  J1927+1743       19 27 32.30     0.8   17 43 18.03    11     4850     0.510    0.066
20GB6   J1927+1743       19 27 32.6      0.5   17 43 24        8     4850     0.492    0.042
20HII_K G52.8+0.3        19 27 32.1        n   17 43 27        n     4850     0.464        n
20MITG3 1927+1742        19 27 33.3        n   17 42 27        n     4850     0.489        n
20MITG2 1927+1743        19 27 34.1        n   17 43 22        n     4850     0.501        n
206CMB  E 52.753+0.335   19 27 32.2        n   17 43 28        n     4875      0.52        n
20HII_W 52.753  0.335    19 27 32.2        n   17 43 28        n     4875      0.55        n
20HII_W 52.753  0.335    19 27 32.2        n   17 43 28        n    14800      0.56        n
     HII region, flat sp.

21NVSS  J192735+174422   19 27 35.07   0.079   17 44 22.22  1.13     1400    0.0329    .0016 49"@132

22WSRTG W1925+1758       19 27 35.69    0.41   18 05 04       09      327     0.111     .009 164"x54"@3
22NVSS  J192735+180440   19 27 35.56   0.078   18 04 40.83   1.7     1400    0.0397    .0023 65"x30"@160
22MITG2 1927+1804        19 27 34.7        n   18 04 27        n     4850     0.071        n
    
23VLA_Z 53.137+0.524     19 27 36.39       n   18 09 07.9      n     1500     0.009        n
  NVSS  J192736+180853   19 27 36.41   0.129   18 08 53.03  5.56     1400    0.0150    .0017
  DRAO  002              19 27 36.46       n   18 05 38.3      n     1420     0.141        n
  WSRTG W1925+1802       19 27 36.57    0.43   18 08 31       09      327     0.039     .003
  11CMB F053.075+0.487   19 27 37.2        n   18 04 47        n     2695       0.3        n
  6CMB  E 53.080+0.485   19 27 38.3        n   18 05 00        n        n         n        n
  GB6   J1927+1805       19 27 39.2      0.6   18 05 27       10     4850     0.184    0.017
  87GB  J1927+1805       19 27 39.37     0.9   18 05 15.52    17     4850     0.210    0.018

23WSRTG W1925+1709       19 28 09.94    0.34   17 15 19       06      327     0.172     .005
23TXS   TXS_B1925+171    19 28 10.01   0.217   17 15 14.78  1.68      365     0.146    0.022 P
23VLA_Z 52.411-0.021     19 28 09.83       n   17 15 14.5      n     1500     0.044        n
23NVSS  J192810+171514   19 28 10.01   0.038   17 15 14.13  0.63     1400    0.0562    .0006 P
23GB6   J1928+1715       19 28 11.8      2.8   17 15 05       28     4850     0.084    0.005

24WSRTG W1926+1709       19 28 20.36    0.37   17 15 33       07      327     0.057     .002
24NVSS  J192820+171531   19 28 20.40   0.156   17 15 31.35  3.22     1400    0.0201    .0017 72"@32

25NVSS  J192822+180543   19 28 22.89   1.281   18 05 43.72 13.11     1400    0.0157    .0044
25NVSS  J192823+180423   19 28 23.56   0.468   18 04 23.9   5.85     1400    0.0091    .0016
25MITG3 1928+1802        19 28 22.5        n   18 02 56        n     4850     0.058        n
  
25aNVSS  J192827+175558  19 28 27.50   0.199   17 55 58.7   8.91     1400    0.0142    .0020 100"@2
  NVSS  J192828+180057   19 28 28.03   0.202   18 00 57.68  3.04     1400    0.0101    .0012 43"
  NVSS  J192829+175858   19 28 29.85   0.048   17 58 58.6   1.24     1400    0.1055    .0041 88"x37"@172
  11CMB F053.079+0.267   19 28 26.4        n   17 58 43        n     2695      0.46        n
  MITG3 1928+1755        19 28 26.0        n   17 55 38        n     4850     0.058        n 
  87GB  J1928+1758       19 28 29.03     0.8   17 58 42.88    12     4850     0.360    0.042
  GB6   J1928+1758       19 28 29.1      0.5   17 58 52        9     4850     0.374    0.036

26WSRTG W1926+1752       19 28 30.57    0.33   17 58 55       05      327     0.191     .004
26MITG2 1928+1759        19 28 30.9        n   17 59 07        n     4850     0.175        n

27WSRTG W1926+1743       19 28 32.46    0.39   17 50 11       07      327     0.162     .009
27TXS   TXS_B1926+177    19 28 32.30   0.149   17 50 06.79  1.01      365     0.197    0.021 P
27NVSS  J192832+175008   19 28 32.52   0.043   17 50 08.26   0.7     1400    0.0382    .0008 P
27DRAO  005              19 28 31.91       n   17 50 00.1      n     1420     0.027        n
27VLA_Z 52.965+0.178     19 28 32.50       n   17 50 07.4      n     1500     0.047        n

28WSRTG W1926+1702       19 28 34.98    0.36   17 09 09       06      327     0.046     .002
28NVSS  J192835+170911   19 28 35.09    0.11   17 09 11.33  2.01     1400    0.0157    .0013

29WSRTG W1926+1744       19 28 46.47    0.38   17 50 19       06      327     0.214     .009
29NVSS  J192846+175020   19 28 46.86   0.302   17 50 20.63   3.2     1400    0.0277    .0029 80x58"@42
2911CMB F053.006+0.144   19 28 44.9        n   17 51 20        n     2695      0.33        n
29MITG3 1928+1759        19 28 35.7        n   17 59 36        n     4850     0.118        n
29MITG2 1928+1750        19 28 41.5        n   17 50 19        n     4850     0.094        n

30WSRTG W1926+1756       19 28 52.94    0.36   18 02 29       07      327     0.104     .004
30VLA_Z 53.187+0.209     19 28 52.32       n   18 02 44.2      n     1500      0.14        n
30NVSS  J192852+180244   19 28 52.48   0.033   18 02 44.15  0.58     1400    0.1362    .0054 19"x15"@162

31WSRTG W1926+1645       19 28 56.66    0.39   16 51 25       08      327     0.079     .005
31NVSS  J192856+165118   19 28 56.77   0.044   16 51 18.94  0.72     1400    0.0372    .0006
31VLA_Z 52.150-0.376     19 28 56.73       n   16 51 18.5      n     1500      0.04        n
  MITG3 1928+1751        19 28 57.1        n   17 51 52        n     4850     0.118        n
  NVSS  J192858+180034   19 28 58.32   0.066   18 00 34.94  1.02     1400    0.0332    .0016
  21CMB E053.170+0.168   19 28 59.4        n   18 00 40        n     1420      4.75        n
  NVSS  J192903+180115   19 29 03.2    0.032   18 01 16     0.56     1400    0.4540    .0143
  WSRTG W1926+1747       19 29 03.44    0.39   17 53 54       09      327     0.071     .004
  11CMB F053.184+0.157   19 29 03.5        n   18 01 05        n     2695      2.26        n
  NVSS  J192903+175341   19 29 03.61   0.107   17 53 41.51  1.81     1400    0.0113    .0006
  HII_K G53.2+0.2        19 29 03.9        n   18 01 01        n     4850     2.922        n
  6CMB  E 53.184+0.155   19 29 04.0        n   18 01 02        n     4875      2.68        n
  GB6   J1929+1800       19 29 04.1      0.5   18 00 53        8     4850     2.578    0.156
  DRAO  008              19 29 04.11       n   18 01 03.2      n     1420     2.285        n
  WSRTG W1926+1754       19 29 04.20    0.36   18 01 07       06      327     1.703     .062
  87GB  J1929+1800       19 29 04.21     0.8   18 00 42.26    11     4850     2.480    0.234
  MSL   ADG053.2+00.2    19 29 04.68       n   18 02 09.3      n     1414        11        n
  MSL   ADG053.2+00.2    19 29 04.68       n   18 02 09.3      n     2695         9        n
  NVSS  J192904+180109   19 29 04.78   0.034   18 01 09.19  0.58     1400    0.9948    .0305
  HII_W 53.185  0.151    19 29 05.0        n   18 00 58        n     4875       2.2        n
  HII_W 53.185  0.151    19 29 05.0        n   18 00 58        n    14800       2.1        n
  MITG2 1929+1800        19 29 05.3        n   18 00 41        n     4850     2.213        n
  MITG3 1929+1801        19 29 05.7        n   18 01 07        n     4850     2.027        n
  NVSS  J192906+175806   19 29 06.23   0.117   17 58 06.09  2.99     1400    0.0368    .0027
  WSRTG W1926+1742       19 29 12.24    0.44   17 49 14       07      327     0.039     .002
  MITG2 1929+1655        19 29 16.0        n   16 55 11        n     4850     0.127        n
  NVSS  J192917+173855   19 29 17.08   0.633   17 38 55.84 10.21     1400    0.0045    .0008
  NVSS  J192917+174349   19 29 17.28   0.227   17 43 49.3   5.43     1400    0.0083    .0014
  MITG3 1929+1810        19 29 18.4        n   18 10 54        n     4850     0.072        n
  MSL   HC 39            19 29 19.48       n   18 12 58.3      n      178        12        n
  NVSS  J192921+174317   19 29 21.93   0.449   17 43 17.9   3.77     1400    0.0218    .0029
  NVSS  J192922+172717   19 29 22.42   0.101   17 27 17.4   1.57     1400    0.0123    .0005
  NVSS  J192923+175547   19 29 23.27   0.905   17 55 47.4  12.24     1400    0.0155    .0037
  MSL   WY 053.2+00.1    19 29 25.72       n   18 01 04.7      n      610       137        n
  NVSS  J192925+170346   19 29 25.83   0.734   17 03 46.68  16.4     1400    0.0032    .0007
  NVSS  J192926+181146   19 29 26.48   0.805   18 11 46.63 11.13     1400    0.0051    .0008
  WSRTG W1927+1700       19 29 28.96    0.51   17 07 15       15      327     0.019     .002
  VLA_Z 52.461-0.356     19 29 29.82       n   17 08 16.6      n     1500     0.011        n
  NVSS  J192930+170818   19 29 30.15   0.167   17 08 18.34  2.42     1400    0.0069    .0005
  NVSS  J192933+171518   19 29 33.04   0.431   17 15 18.16  6.19     1400    0.0027    .0005
  6CMB  E 53.260+0.041   19 29 38.4        n   18 01 46        n        n         n        n
  NVSS  J192938+174635   19 29 38.97   0.864   17 46 35.64 17.43     1400    0.0045    .0008
  NVSS  J192940+165304   19 29 40.38   0.138   16 53 04.02  1.84     1400    0.1351    .0060 127x89"

 
32MITG3 1929+1800        19 29 40.7        n   18 00 45        n     4850     0.096        n
  NVSS  J192941+180119   19 29 41.12   0.121   18 01 19.04  3.71     1400    0.0257    .0023
  WSRTG W1927+1710       19 29 41.28    0.36   17 16 45       07      327     0.058     .003
  NVSS  J192942+175713   19 29 42.52   0.465   17 57 13.65  3.53     1400    0.0200    .0028
  MITG3 1929+1652        19 29 43.9        n   16 52 50        n     4850     0.286        n
  NVSS  J192946+181013   19 29 46.26   0.074   18 10 13.02  1.35     1400    0.0463    .0024
  11CMB F053.396+0.078   19 29 46.7        n   18 09 59        n     2695      1.74        n
  6CMB  E 53.413+0.084   19 29 47.4        n   18 11 03        n        n         n        n
  NVSS  J192947+181139   19 29 47.74   0.097   18 11 39.37  1.53     1400    0.0682    .0033
  MITG2 1929+1812        19 29 48.0        n   18 12 31        n     4850     0.141        n
  MITG3 1929+1810        19 29 48.3        n   18 10 56        n     4850     0.123        n
  MITG2 1929+1653        19 29 48.8        n   16 53 56        n     4850     0.435        n
  GB6   J1929+1735       19 29 49.5      1.2   17 35 51       17     4850     0.245    0.013
  BG14  BG192717         19 29 50.2        n   18 11 28        n     1400       0.2      .22
  MSL   HC 38            19 29 50.69       n   17 12 48.4      n      178        22        n
  MSL   DCC053.4+00.1    19 29 53.52       n   18 11 48.6      n     2700         1        n
  NVSS  J192954+181238   19 29 54.62   0.585   18 12 38.13  4.13     1400    0.0272    .0035
  11CMB F052.950-0.215   19 29 57.6        n   17 38 04        n     2695      0.23        n
  11CMB F053.119-0.154   19 30 04.5        n   17 48 43        n     2695      0.22        n
  WSRTG W1927+1718       19 30 08.57    0.43   17 24 28       09      327     0.022     .002
  NEK   53.4-0.1         19 30 13.64       n   18 06 20        n     30.9       4.1        n
  WSRTG W1927+1705       19 30 14.12    0.66   17 11 46       12      327     0.093     .012
  GB6   J1930+1711       19 30 15.5      0.8   17 11 43       13     4850     0.074    0.013
  VLA_G 52.411-0.021     19 30 24.3        n   17 21 36        n     1500     0.106        n
  NVSS  J193030+180206   19 30 30.57   0.342   18 02 06.94    10     1400    0.0114    .0020
  WSRTG W1928+1751       19 30 31.62    0.36   17 58 20       06      327     0.091     .005
  WSRTG W1928+1744       19 30 36.01    0.36   17 50 23       06      327     0.037     .002
  NVSS  J193040+171916   19 30 40.06   0.765   17 19 16.65 10.19     1400    0.0171    .0038
  MITG2 1930+1717        19 30 43.7        n   17 17 34        n     4850     0.083        n
  MSL   WY 052.9-00.5    19 30 44.42       n   17 27 50.0      n      610        70        n
  NVSS  J193045+172356   19 30 45.91   0.424   17 23 56.1  11.17     1400    0.0032    .0006
  VLA_G 52.965+0.177     19 30 46.6        n   17 56 29        n     1500     0.114        n
  MITG3 1930+1717        19 30 48.4        n   17 17 33        n     4850     0.151        n
  MITG3 1930+1756        19 30 48.5        n   17 56 34        n     4850     0.055        n
  NVSS  J193053+172845   19 30 53.53   0.319   17 28 45.01  3.48     1400    0.0167    .0022
  NVSS  J193055+171913   19 30 55.78   1.347   17 19 13.63 11.87     1400    0.0098    .0026
  MITG3 1930+1730        19 30 55.8        n   17 30 12        n     4850     0.192        n
  NVSS  J193057+172923   19 30 57.28   0.464   17 29 23.78   9.6     1400    0.0205    .0032
  WSRTG W1928+1707       19 31 00.84    0.59   17 13 24       20      327      0.02     .002
  NVSS  J193103+172054   19 31 03.56   0.146   17 20 54.13  4.23     1400    0.0396    .0032
  MITG2 1931+1727        19 31 03.6        n   17 27 45        n     4850     0.152        n
  MSL   DCC052.9-00.5    19 31 04.47       n   17 26 17.3      n     2700         3        n
  MSL   ADG052.9-00.6    19 31 04.51       n   17 24 17.3      n     1414         7        n
  MSL   ADG052.9-00.6    19 31 04.51       n   17 24 17.3      n     2695         7        n
  21CMB E052.873-0.561   19 31 04.6        n   17 24 03        n     1420      4.87        n
  6CMB  E 52.848-0.581   19 31 06.0        n   17 22 09        n        n         n        n
  11CMB F052.888-0.566   19 31 07.5        n   17 24 42        n     2695      4.32        n
  GB6   J1931+1722       19 31 08.3      0.5   17 22 09        8     4850     1.414    0.049
  MITG3 1931+1719        19 31 12.5        n   17 19 10        n     4850     0.204        n
  MITG2 1931+1720        19 31 13.1        n   17 20 48        n     4850     0.346        n
  NEK   53.3-0.5         19 31 14.03       n   17 48 24        n     30.9        18        n
  NVSS  J193114+172300   19 31 14.36   0.356   17 23 00.04  8.36     1400    0.0103    .0019
  NVSS  J193115+172505   19 31 15.53   0.195   17 25 05.28  3.05     1400    0.0166    .0019
  NVSS  J193116+172840   19 31 16.56   0.198   17 28 40.9   2.85     1400    0.0059    .0042
  87GB  J1931+1726       19 31 18.27     0.8   17 26 21.27    11     4850     1.197    0.088
  NVSS  J193118+172804   19 31 18.29     0.4   17 28 04.41  5.73     1400    0.0029    .0005
  HII_K G52.9-0.6        19 31 18.7        n   17 26 47        n     4850     3.402        n
  6CMB  E 52.940-0.588   19 31 18.8        n   17 26 47        n     4875       0.9        n
  GB6   J1931+1726       19 31 18.9      0.5   17 26 23        8     4850     1.154    0.064
  NVSS  J193119+172639   19 31 19.9    0.145   17 26 39.81  2.11     1400    0.0080    .0005
  NVSS  J193120+172832   19 31 20.1    0.198   17 28 32.12  2.86     1400    0.0059    .0005
  DRAO  020              19 31 20.96       n   17 27 00.5      n     1420       0.3        n
  NVSS  J193121+172707   19 31 21.14   0.066   17 27 07.36  0.82     1400    0.2615    .0088
  MITG2 1931+1727        19 31 21.6        n   17 27 25        n     4850     0.725        n
  MITG3 1931+1726        19 31 21.9        n   17 26 49        n     4850      0.55        n

========================================================================================================
#OBJECT: 3EGJ1958+2909   19 58 45.6           +29 09 36

1 WSRTG W1954+2850       19 56 23.95    0.56   28 58 56       11      327     0.015     .002
1 NVSS  J195624+285847   19 56 24.46   0.211   28 58 47.05  5.32     1400    0.0071    .0012

2 WSRTG W1954+2850       19 56 48.71    0.65   28 58 35       09      327     0.012     .001
2 NVSS  J195648+285851   19 56 48.73   0.293   28 58 51.24  3.51     1400    0.0047    .0005

3 WSRTG W1954+2839       19 56 53.99    0.34   28 47 25       05      327     0.126     .002
3 NVSS  J195653+284726   19 56 53.98   0.039   28 47 26.74  0.61     1400    0.0630    .0006
3 VLA_Z 65.699-0.010     19 56 54.05       n   28 47 24.9      n     1500     0.049        n
3 GB6   J1956+2847       19 56 53.4      1.5   28 47 39       21     4850     0.023    0.004

4 WENSS WNB1955.0+2905   19 57 02.75       n   29 13 24.38     n      325     0.079   0.0085
4 WSRTG W1955+2905       19 57 02.63    0.34   29 13 26       05      327     0.081     .002
4 NVSS  J195702+291325   19 57 02.65   0.047   29 13 25.76  0.72     1400    0.0396    .0016

5 WSRTG W1955+2850       19 57 08.22    0.34   28 58 28       05      327       0.1     .002
5 NVSS  J195708+285826   19 57 08.14   0.043   28 58 26.43  0.66     1400    0.0451    .0005
5 VLA_Z 65.883+0.044     19 57 07.93       n   28 58 30.3      n     1500     0.013        n
5 VLA_Z 65.882+0.042     19 57 08.18       n   28 58 23.0      n     1500     0.023        n
5 VLA_G 65.882+0.042     19 57 08.2        n   28 58 24        n     1500     0.074        n EX

6 WSRTG W1955+2915       19 57 15.17    0.57   29 23 43       11      327     0.014     .002
6 NVSS  J195715+292338   19 57 15.92   0.217   29 23 38.34   2.3     1400    0.0070    .0007

7 WSRTG W1955+2928       19 57 19.48    0.48   29 36 58       08      327     0.015     .002
7 NVSS  J195719+293655   19 57 19.13   0.439   29 36 55.03  5.17     1400    0.0037    .0005

8 WENSS WNB1955.3+2923   19 57 22.97       n   29 31 26.98     n      325     0.071   0.0075
8 WSRTG W1955+2923       19 57 22.78    0.36   29 31 28       06      327     0.051     .002
8 NVSS  J195722+293123   19 57 22.53    0.07   29 31 23.31  0.95     1400    0.0191    .0005

9 WSRTG W1955+2907       19 57 31.14    0.39   29 15 44       06      327     0.025     .002
9 NVSS  J195731+291544   19 57 31.57   0.413   29 15 44.06  5.53     1400    0.0036    .0006

10WSRTG W1955+2857       19 57 38.38    0.38   29 05 19       06      327     0.022     .001
10NVSS  J195738+290524   19 57 38.06   0.151   29 05 24.05   1.8     1400    0.0118    .0010
10VLA_G 66.037+0.010     19 57 37.8        n   29 05 21        n     1500     0.014        n

11WSRTG W1955+2855       19 57 54.50    0.38   29 03 28       06      327      0.03     .002
11NVSS  J195754+290327   19 57 54.76   0.145   29 03 27.27  1.79     1400    0.0089    .0006

12WSRTG W1955+2908       19 57 55.71    0.52   29 16 56       10      327     0.012     .002
12NVSS  J195756+291657   19 57 56.03   0.811   29 16 58     6.38     1400    0.0046    .0012

13NVSS  J195810+285453   19 58 10.51   0.063   28 54 53.13  0.95     1400    0.0245    .0012
13VLA_Z 65.950-0.183     19 58 10.61       n   28 54 50.0      n     1500     0.013        n
13WSRTG W1956+2846       19 58 10.65    0.36   28 54 57       06      327     0.054     .002
13VLA_G 65.950-0.183     19 58 10.6        n   28 54 52        n     1500     0.028        n

14WSRTG W1956+2833       19 58 12.21    0.50   28 41 14       09      327     0.016     .002
14NVSS  J195811+284124   19 58 11.56   0.265   28 41 24.7   5.36     1400    0.0045    .0007

15WSRTG W1956+2931       19 58 27.14    0.67   29 39 43       13      327     0.009     .002
15NVSS  J195827+294003   19 58 27.27   0.314   29 40 03.82  6.96     1400    0.0039    .0006

16WSRTG W1956+2923       19 58 40.30    0.45   29 32 01       08      327     0.047     .006
16NVSS  J195840+293129   19 58 40.87   0.612   29 31 29.25   6.2     1400    0.0033    .0006

17WSRTG W1956+2912       19 58 44.21    0.50   29 20 42       09      327     0.024     .002
17NVSS  J195843+292045   19 58 43.84   0.149   29 20 45.29  1.66     1400    0.0097    .0044

18WSRTG W1956+2902       19 58 46.38    0.57   29 10 30       11      327     0.014     .002
18NVSS  J195847+291046   19 58 47.64   0.239   29 10 46.55  3.32     1400    0.0067    .0006

19WENSS WNB1956.8+2935   19 58 52.14       n   29 43 24.65     n      325     0.069   0.0074
19WSRTG W1956+2935       19 58 52.02    0.34   29 43 27       05      327     0.057     .001
19NVSS  J195852+294323   19 58 52.10   0.055   29 43 23.17   0.8     1400    0.0262    .0005
19VLA_Z 66.718+0.112     19 58 52.09       n   29 43 23.5      n     1500     0.025        n

20WSRTG W1956+2912       19 58 58.81    0.40   29 20 21       07      327      0.03     .002
20NVSS  J195859+292016   19 58 59.00   0.105   29 20 16.01  1.48     1400    0.0146    .0010

21WENSS WNB1957.0+2928   19 59 03.07       n   29 36 33.04     n      325      0.21   0.0078
21WSRTG W1957+2928       19 59 02.90    0.34   29 36 31       05      327     0.157     .002
21B2.1  1957+29A         19 59 04.27       ?   29 35 01.71     ?      408      0.22        ?
21VLA_Z 66.641+0.018     19 59 02.92       n   29 36 29.2      n     1500     0.084        n
21NVSS  J195902+293629   19 59 02.94   0.037   29 36 29.89  0.59     1400    0.0788    .0005
21GT    GT1957+294       19 59 00.84   1.000   29 36 39       51     4850     0.035     .004
21GB6   J1959+2936       19 59 02.7        1   29 36 03       15     4850     0.044    0.005
2187GB  J1959+2935       19 59 02.86     1.5   29 35 41.62    22     4850     0.043    0.006

22WENSS WNB1957.1+2924   19 59 07.32       n   29 33 04        n      325     0.051    0.008
22WSRTG W1957+2924       19 59 06.64    0.37   29 32 21       06      327     0.044     .002
22NVSS  J195907+293230   19 59 07.07   0.084   29 32 30.6   1.53     1400    0.0253    .0014

23WSRTG W1957+2853       19 59 12.43    0.39   29 01 43       07      327      0.03     .002
23NVSS  J195912+290149   19 59 12.45   0.156   29 01 49.74  1.69     1400    0.0120    .0011

24WSRTG W1957+2830       19 59 38.92    0.43   28 38 29       08      327      0.02     .002
24NVSS  J195938+283831   19 59 38.80   0.122   28 38 31.86   2.8     1400    0.0290    .0022 75"x35"@13
2411CMB F065.880-0.578   19 59 32.6        n   28 38 50        n     2695      0.04        n
24GT    GT1957+285       19 59 31.15   1.000   28 39 01       66     4850     0.034     .004
2487GB  J1959+2838       19 59 32.36     2.2   28 38 34.45    21     4850     0.058    0.006
24GB6   J1959+2838       19 59 34.8      1.3   28 38 48       16     4850     0.053    0.005

25WENSS WNB1958.8+2913   20 00 50.76       n   29 21 39.63     n      325       0.2   0.0091
25WSRTG W1958+2913       20 00 50.14    0.34   29 21 33       05      327     0.171     .004
25MSL   B2.2 1958+29     20 00 49.73       n   29 21 08.4      n      408      0.25        n
25B2.2  1958+29          20 00 49.73       ?   29 21 08.37     ?      408     0.248        ?
25NVSS  J200050+292129   20 00 50.16   0.048   29 21 29.06  0.69     1400    0.0406    .0016 22"@63
25VLA_Z 66.631-0.442     20 00 49.34       n   29 21 25.6      n     1500     0.013        n
25VLA_Z 66.635-0.445     20 00 50.76       n   29 21 34.3      n     1500      0.02        n
25GB6   J2000+2921       20 00 51.2      1.6   29 21 53       22     4850     0.030    0.005
25GT    GT1958+292       20 00 54.32   1.000   29 21 56       86     4850     0.017     .003

26WSRTG W1959+2906       20 01 09.29    0.45   29 14 53       08      327     0.022     .002
26NVSS  J200108+291448   20 01 08.93   0.328   29 14 48.77  3.77     1400    0.0041    .0005

27WSRTG W1959+2851       20 01 11.63    0.34   28 59 29       05      327     0.104     .002
27NVSS  J200111+285927   20 01 11.60   0.048   28 59 27.38  0.68     1400    0.0455    .0018 26"@113
27GT    GT1959+288       20 01 11.83   2.000   28 59 36       66     4850     0.027     .005
  
========================================================================================================
#OBJECT: 3EGJ2035+4441   20 35 24.0           +44 41 24 

1 NVSS  J203229+444034   20 32 29.36   0.503   44 40 34.39  6.81     1400    0.0417    .0047 127x71"@32
1 MITG4 2032+4440        20 32 20.7        n   44 40 11        n     4850      0.07        n

2 GPA   082.36+2.70      20 33 27.3        n   44 20 12        n     8350      1.76        n B
2 NVSS  J203328+442702   20 33 28.2     0.32   44 27 02.96     8     1400    0.0354    .0041
2 MITG4 2033+4428        20 33 31.0        n   44 28 07        n     4850     0.071        n

3 11CMB F083.411+2.812   20 34 45.3        n   45 04 41        n     2695      0.21        n 10'x6'@77
3 GB6   J2033+4508       20 33 47.1      1.2   45 08 43       14     4850     0.037    0.008

4 WENSS WNB2032.1+4426   20 33 48.85       n   44 36 34.72     n      325     0.195   0.0098 P
4 18P   18P62            20 33 50.0      0.6   44 36 45       08      408      0.55       .2
4 NVSS  J203348+443638   20 33 48.75   0.053   44 36 38.62  0.65     1400    0.0631    .0024 18"@124
  GB6   J2033+4436       20 33 59.9        2   44 36 26       16     4850     0.121    0.007 
    complex structure/spectrum?

5 WENSS WNB2033.2+4459   20 34 55.10       n   45 09 55.06     n      325     0.133    0.009 P

6 11CMB F083.313+2.541   20 35 39.1        n   44 50 16        n     2695      0.13        n 6'x5'@10
6 GB6   J2035+4450       20 35 32.9      1.7   44 50 10       15     4850     0.235    0.008

7 WENSS WNB2033.9+4413   20 35 42.5        n   44 24 02.19     n      325     0.193     0.01
7 18P   18P68            20 35 40.4      0.8   44 23 57       10      408      0.41      .17
7 NVSS  J203542+442403   20 35 42.59   0.049   44 24 03.91  0.62     1400    0.0824    .0031 15"@47
7 GB6   J2035+4424       20 35 36.5      1.4   44 24 44       17     4850     0.044    0.006

8 NVSS  J203604+443151   20 36 04.21   0.623   44 31 51.41 11.83     1400    0.0106    .0022 94"@156
8 87GB  J2036+4432       20 36 03.20     1.6   44 32 36.86    19     4850     0.056    0.008

9 WENSS WNB2034.5+4459   20 36 13.01       n   45 09 56.19     n      325     0.076   0.0092 P
9 NVSS  J203612+451003   20 36 12.95   0.068   45 10 03.86   0.8     1400    0.0371    .0007 P

10MSL   BG 2034+44       20 36 32.41       n   44 11 41.5      n      408       2.9        n blend
10NVSS  J203631+441851   20 36 31.76   0.786   44 18 51.16  7.01     1400    0.0348    .0049 127"x77"@124
1021CMB E082.983+2.093   20 36 33.0        n   44 18 18        n     1420      0.31        n
10GB6   J2036+4417       20 36 32.6      0.7   44 17 52        9     4850     0.110    0.008 3' EX

117CG   B2034+4426       20 36 35.0        n   44 36 54        n      151       1.4        n
11WENSS WNB2034.8+4426   20 36 34.22       n   44 36 36.22     n      325     0.215   0.0094
11WSRTG W2034+4426       20 36 34.08    0.45   44 36 37       07      327     0.201     .019
1118P   18P72            20 36 37.6      0.9   44 37 07       12      408      0.56      .21 B?
11NVSS  J203634+443638   20 36 34.44   0.054   44 36 38.92  1.01     1400    0.0817    .0030

12NVSS  J203636+441706   20 36 36.96   0.658   44 17 06.13  5.91     1400    0.0308    .0042 109"x67"@124

13WSRTG W2034+4404       20 36 43.02    0.73   44 14 47       08      327     0.059     .009
13WENSS WNB2034.9+4404   20 36 43.12       n   44 14 37.7      n      325     0.112   0.0104 V?
13NVSS  J203643+441436   20 36 43.17   0.095   44 14 36.36  1.07     1400    0.0294    .0019

147CG   B2035+4446       20 37 34.2        n   44 56 58        n      151     0.806        n
  MIYUN MY2036+448       20 37 49.5      0.6   45 01 19.3    9.2      232      0.85     0.05 B?
14WENSS WNB2035.8+4446   20 37 34.47       n   44 56 58.25     n      325     0.555   0.0091 P
14WSRTG W2035+4446       20 37 34.41    0.35   44 57 01       05      327     0.471     .017
14TXS   TXS*B2035+447    20 37 34.47   0.104   44 56 58.77  0.45      365     0.572    0.049 18"@58
1418P   18P75            20 37 35.0      0.6   44 57 21       07      408      0.88      .28
14NVSS  J203734+445659   20 37 34.55   0.044   44 56 59.14  0.57     1400    0.1584    .0006 P
1411CMB F083.608+2.336   20 37 34.7        n   44 56 59        n     2695      0.08        n P
1487GB  J2037+4457       20 37 37.24     2.1   44 57 43.2     38     4850     0.052    0.005
14GB6   J2037+4457       20 37 37.3      1.5   44 57 47       17     4850     0.043    0.004

15WENSS WNB2036.2+4419   20 37 58.66       n   44 30 32.09     n      325     0.075   0.0099
15NVSS  J203758+443025   20 37 58.34   0.123   44 30 25.65  1.53     1400    0.0166    .0006

========================================================================================================
#OBJECT: 3EGJ2100+6012   21 00 43.2           +60 12 36

1 WENSS WNB2058.1+6011   20 59 18.5        n   60 23 15.56     n      325     0.238   0.0048 P
1 NVSS  J205918+602315   20 59 18.50   0.065   60 23 15.67  0.58     1400    0.0874    .0032 16"@67

2 8C    J205954.8+602254 20 59 54.79       n   60 22 54.33     n       38     7.700        n
2 MSL   4CP60.29A        21 00 03.90       n   60 21 58.8      n      178       2.3        n
2 MIYUN MY2058+601       20 59 54.9      0.6   60 23 00      5.4      232     1.45p     0.05
2 WENSS WNB2058.7+6011   20 59 53.40       n   60 23 16.45     n      325      1.15   0.0048 P
2 TXS   TXS*B2058+601    20 59 53.29   0.075   60 23 17.44  0.25      365     1.262     0.04 24"@93
2 WB92  B2058+6011       20 59 49.75       n   60 23 03.07     n     1400     0.376        n
2 NVSS  J205953+602316   20 59 53.38   0.061   60 23 16.42  0.56     1400    0.3010    .0005 P
2 87GB  J2059+6023       20 59 48.75     1.4   60 23 03.02    10     4850     0.141    0.010
2 GB6   J2059+6023       20 59 48.8      0.9   60 23 09        7     4850     0.125    0.009

3 WENSS WNB2058.7+6016   20 59 55.45       n   60 28 45.56     n      325     0.034   0.0047
3 NVSS  J205954+602846   20 59 54.69   0.131   60 28 46.79  1.18     1400    0.0171    .0010

4 WENSS WNB2058.8+5941   21 00 00.67       n   59 53 02.89     n      325     0.021   0.0046
4 NVSS  J210000+595300   21 00 00.56   0.184   59 53 00.01  1.53     1400    0.0099    .0015

5 WENSS WNB2059.2+5942   21 00 26.89       n   59 53 49.44     n      325     0.141   0.0046
5 NVSS  J210026+595347   21 00 26.77   0.079   59 53 47.06  0.68     1400    0.0370    .0015

6 WENSS WNB2059.8+6008   21 01 02.10       n   60 19 54.88     n      325     0.054   0.0048
6 NVSS  J210101+601954   21 01 01.52   0.094   60 19 54.6   0.77     1400    0.0238    .0005

7 WENSS WNB2100.2+5932   21 01 29.33       n   59 44 22.03     n      325     0.103   0.0046
7 NVSS  J210129+594420   21 01 29.24   0.073   59 44 20.63  0.65     1400    0.0440    .0017

8 WENSS WNB2100.3+5953   21 01 32.48       n   60 04 51.81     n      325     0.143   0.0047
8 NVSS  J210132+600450   21 01 32.46   0.079   60 04 50.6    0.7     1400    0.0364    .0015

9 WENSS WNB2100.6+5950   21 01 52.29       n   60 01 59.83     n      325     0.064   0.0047
9 NVSS  J210152+600159   21 01 52.86   0.085   60 01 59.02   0.7     1400    0.0306    .0036

10WENSS WNB2101.4+6003   21 02 40.33       n   60 15 09.59     n      325     0.273   0.0049
10WB92  B2101+6003       21 02 41.01       n   60 15 13.83     n     1400     0.343        n
10NVSS  J210240+601510   21 02 40.38   0.061   60 15 10.2   0.56     1400    0.3185    .0051 P
10GB6   J2102+6015       21 02 40.4      0.7   60 15 12        6     4850     0.225    0.019
1087GB  J2102+6015       21 02 40.91     1.1   60 15 14.82     8     4850     0.242    0.023
10JVAS  J2102+6015       21 02 40.21       n   60 15 09.83     n     8400     0.164        n GLC

11WENSS WNB2101.5+5943   21 02 47.97       n   59 55 46.66     n      325     0.249   0.0046
11NVSS  J210248+595544   21 02 48.1    0.071   59 55 44.4   0.65     1400    0.0581    .0024

12WENSS WNB2101.7+6007   21 02 54.92       n   60 19 05.23     n      325     0.098   0.0049
12NVSS  J210255+601904   21 02 55.60   0.113   60 19 04.87   0.8     1400    0.0413    .0017

13WENSS WNB2102.3+5945   21 03 33.30       n   59 57 03.56     n      325     0.019   0.0047
13NVSS  J210332+595704   21 03 32.26   0.152   59 57 04.25  1.11     1400    0.0202    .0013
13GB6   J2103+5957       21 03 25.6      2.9   59 57 36       24     4850     0.022    0.004 FS

14MIYUN MY2102+601       21 03 54.6      0.9   60 20 34.4    8.2      232       0.8     0.05
14WENSS WNB2102.6+6008   21 03 53.91       n   60 20 36.73     n      325     0.553   0.0049 30"@40
14TXS   TXS*B2102+601    21 03 54.23   0.154   60 20 37.65  0.47      365     0.494    0.031 20"@93
14NVSS  J210354+602035   21 03 54.15   0.063   60 20 35.96  0.57     1400    0.1583    .0054 32"@91
1487GB  J2103+6020       21 03 54.37     1.5   60 20 30.56    12     4850     0.065    0.008
14GB6   J2103+6020       21 03 53.8        1   60 20 35        8     4850     0.064    0.006
  
========================================================================================================
#OBJECT: 3EGJ2206+6602   22 06 24.0           +66 03 00

1 WENSS WNB2156.9+6602   21 58 14.65       n   66 17 10.83     n      325     0.021   0.0039
1 NVSS  J215814+661709   21 58 14.38   0.245   66 17 09.44  1.75     1400    0.0100    .0005

2 WENSS WNB2156.9+6537   21 58 16.20       n   65 51 34.75     n      325     0.091   0.0038
2 NVSS  J215816+655134   21 58 16.33    0.11   65 51 34.24  0.82     1400    0.0312    .0013

3 WENSS WNB2157.1+6600   21 58 23.58       n   66 15 17.55     n      325     0.016   0.0039
3 NVSS  J215824+661522   21 58 24.19    0.25   66 15 22.32  1.76     1400    0.0103    .0005

4 WENSS WNB2157.4+6552   21 58 42.20       n   66 07 21.12     n      325     0.024   0.0038
4 NVSS  J215842+660715   21 58 42.75   0.264   66 07 15.08     2     1400    0.0088    .0005

5 WENSS WNB2158.1+6552   21 59 24.60       n   66 06 52.89     n      325     0.083   0.0038 P
5 NVSS  J215924+660651   21 59 24.81   0.075   66 06 51.86  0.57     1400    0.1497    .0005 P
5 87GB  J2159+6607       21 59 22.76     1.2   66 07 01.82     8     4850     0.159    0.014
5 GB6   J2159+6606       21 59 23.4      0.9   66 06 55        6     4850     0.152    0.014 
    inverted spectrum!

6 WENSS WNB2158.4+6604   21 59 45.19       n   66 18 31.66     n      325     0.047   0.0038
6 NVSS  J215944+661829   21 59 44.75   0.131   66 18 29.87  0.82     1400    0.0214    .0021

7 WENSS WNB2158.8+6527   22 00 08.44       n   65 42 22.06     n      325     0.028   0.0038
7 NVSS  J220007+654223   22 00 07.63    0.94   65 42 23.99  6.18     1400    0.0034    .0005 SI=1.44
    very steep spectrum!

8 WENSS WNB2159.5+6533   22 00 49.97       n   65 48 03.67     n      325     0.016   0.0038
8 NVSS  J220050+654807   22 00 50.92   0.338   65 48 07.25  2.04     1400    0.0078    .0005

9 WENSS WNB2159.7+6559   22 01 06.12       n   66 14 21.19     n      325     0.011   0.0037
9 NVSS  J220105+661412   22 01 05.31   0.383   66 14 12.44  2.54     1400    0.0076    .0010

10WENSS WNB2159.8+6630   22 01 09.67       n   66 44 43.14     n      325     0.095   0.0035
10NVSS  J220110+664443   22 01 10.39   0.104   66 44 43.1   0.69     1400    0.0328    .0015

11WENSS WNB2200.0+6508   22 01 21.80       n   65 23 14.8      n      325     0.023   0.0039
11NVSS  J220121+652315   22 01 21.89   0.469   65 23 15.71  2.87     1400    0.0068    .0005

12WENSS WNB2200.2+6512   22 01 36.82       n   65 27 23.84     n      325     0.026   0.0038
12NVSS  J220136+652724   22 01 36.45   0.392   65 27 24.38  2.97     1400    0.0056    .0005

13WENSS WNB2200.5+6600   22 01 49.83       n   66 15 17.66     n      325     0.097   0.0036
13NVSS  J220149+661517   22 01 49.95   0.094   66 15 17.78  0.67     1400    0.0365    .0026
13GB6   J2201+6615       22 01 40.4      3.4   66 15 32       23     4850     0.022    0.004

14WENSS WNB2200.5+6511   22 01 56.47       n   65 26 19.55     n      325     0.121   0.0039
14NVSS  J220156+652617   22 01 56.78    0.09   65 26 17.91  0.65     1400    0.0403    .0005

15WENSS WNB2200.8+6507   22 02 14.43       n   65 21 48.89     n      325     0.627   0.0039 P
15TXS   TXS_B2200+651    22 02 14.43   0.121   65 21 49.7   0.55      365     0.583    0.038 16"@0
15WB92  B2200+6507       22 02 16.63       n   65 21 50.07     n     1400     0.204        n
15NVSS  J220214+652148   22 02 14.56   0.073   65 21 48.84  0.57     1400    0.1831    .0065 17"@134
15GB6   J2202+6521       22 02 14.7      1.5   65 21 53       10     4850     0.047    0.005 SI=.96
  87GB  J2202+6521       22 02 19.35       2   65 21 56.17    14     4850     0.050    0.006 

168C    J220247.6+653808 22 02 47.62       n   65 38 08.19     n       38    10.900        n
16MSL   4CP65.31A        22 02 58.81       n   65 36 38.6      n      178       2.3        n
16MIYUN MY2201+654       22 02 34.8      1.1   65 39 06.9    7.7      232     0.82p     0.05
16WENSS WNB2201.3+6524   22 02 44.96       n   65 38 40.59     n      325     0.766   0.0038
16NVSS  J220237+653725   22 02 37.08    0.29   65 37 25.01   2.3     1400    0.0119    .0011
16NVSS  J220246+653845   22 02 46.43   0.106   65 38 45.56  0.73     1400    0.0934    .0035 64x32"@47
16UCC_R 2201+654         22 02 46.50       n   65 38 42.3      n     1400     0.019        n
    very steep spectrum!

17WENSS WNB2201.7+6551   22 03 07.64       n   66 06 28.83     n      325     0.033   0.0036
17NVSS  J220307+660628   22 03 07.76   0.176   66 06 28.91  1.06     1400    0.0169    .0010

18WENSS WNB2201.8+6629   22 03 11.11       n   66 43 36.69     n      325      0.02   0.0035
18NVSS  J220310+664335   22 03 10.33   0.378   66 43 35.64  2.55     1400    0.0060    .0022

19WENSS WNB2203.0+6615   22 04 23.71       n   66 30 16.66     n      325     0.085   0.0036
19NVSS  J220423+663017   22 04 23.65   0.118   66 30 17.71  0.96     1400    0.0385    .0018

20WENSS WNB2203.4+6523   22 04 47.94       n   65 38 33.75     n      325     0.116   0.0038
20NVSS  J220445+653825   22 04 45.72   0.102   65 38 25.21  0.65     1400    0.0579    .0024

21WENSS WNB2203.9+6537   22 05 20.61       n   65 51 38.52     n      325     0.025   0.0037
21NVSS  J220521+655116   22 05 21.14   0.322   65 51 16.25  2.25     1400    0.0084    .0005

22WENSS WNB2204.6+6508   22 06 00.25       n   65 23 38.56     n      325     0.038   0.0038
22NVSS  J220600+652339   22 06 00.34  0.238   65 23 39.67   1.4     1400    0.0182    .0012

23WENSS WNB2204.8+6540   22 06 11.61       n   65 54 51.59     n      325     0.024   0.0036
23NVSS  J220610+655436   22 06 10.92    0.34   65 54 36.2   2.51     1400    0.0070    .0006

24WENSS WNB2205.1+6509   22 06 32.42       n   65 23 59.48     n      325     0.094   0.0038 P
24NVSS  J220632+652356   22 06 32.59   0.093   65 23 56.46  0.67     1400    0.0378    .0025 P
24GB6   J2206+6523       22 06 23.8      2.5   65 23 46       17     4850     0.034    0.004 FS

25WENSS WNB2205.5+6540   22 06 54.43       n   65 54 51.67     n      325     0.021   0.0037
25NVSS  J220654+655449   22 06 54.30   0.236   65 54 49.49  1.47     1400    0.0110    .0005

26WENSS WNB2205.8+6600   22 07 14.10       n   66 15 21.97     n      325     0.205   0.0037
26NVSS  J220714+661522   22 07 14.86   0.116   66 15 22.8   0.88     1400    0.0642    .0023
26GB6   J2207+6615       22 07 14.3      2.9   66 15 38       19     4850     0.021    0.004 SI=.85

27WENSS WNB2205.8+6535   22 07 15.51       n   65 50 29.2      n      325     0.127   0.0037
27NVSS  J220716+655027   22 07 16.01   0.099   65 50 27.03  0.69     1400    0.0335    .0005

28WENSS WNB2205.9+6519   22 07 23.38       n   65 34 02.66     n      325     0.119   0.0038
28NVSS  J220723+653400   22 07 23.69   0.083   65 34 00.77  0.61     1400    0.0538    .0008
28GB6   J2207+6534       22 07 18.9        3   65 34 07       20     4850     0.023    0.004

29WENSS WNB2206.1+6517   22 07 36.45       n   65 32 23.41     n      325     0.025   0.0038
29NVSS  J220738+653212   22 07 38.01   0.448   65 32 12.37  3.88     1400    0.0059    .0005

30MIYUN MY2206+651       22 07 44.6      0.9   65 20 43.3    6.8      232     0.96p     0.05
30WENSS WNB2206.6+6504   22 08 02.98       n   65 19 39.2      n      325     0.897   0.0039
30TXS   TXS_B2206+650    22 08 03.09   0.091   65 19 39.77  0.34      365     0.683    0.019 P
30WB92  B2206+6505       22 08 04.14       n   65 19 44.24     n     1400     0.628        n
30NVSS  J220803+651938   22 08 03.31   0.072   65 19 38.76  0.56     1400    0.4629    .0005 P
30GB6   J2208+6519       22 08 04        0.8   65 19 42        6     4850     0.373    0.033
3087GB  J2208+6519       22 08 04.04     1.1   65 19 43.23     8     4850     0.361    0.031 SI=.32
30JVAS  J2208+6519       22 08 03.11       n   65 19 38.78     n     8400     0.262        n

31WENSS WNB2207.3+6616   22 08 40.32       n   66 31 35.53     n      325     0.134   0.0036 P
31NVSS  J220840+663136   22 08 40.81   0.103   66 31 36.45  0.66     1400    0.0409    .0016 24"@104

32MIYUN MY2207+666       22 08 48.4      1.3   66 52 33      8.8      232      0.93     0.05 B?
32NVSS  J220838+665122   22 08 38.92           66 51 22.8            1400     0.004          P

338C    J220855.6+654731 22 08 55.55       n   65 47 31.02     n       38     6.700        n
33MIYUN MY2207+655       22 08 53.1      1.4   65 47 53.6    9.9      232      0.6p     0.05
33WENSS WNB2207.5+6533   22 08 59.26       n   65 48 02.23     n      325     0.759   0.0038 50"@57
3387GB  J2208+6547       22 08 59.47      2   65 47 52.15    13     4850     0.058    0.006
33GB6   J2209+6548       22 09 01.8      1.5   65 48 08       10     4850     0.047    0.005 SI=1.02

a WENSS WNB2207.5+6533A  22 08 52.35       n   65 46 00.5      n      325     0.016   0.0038 P
a NVSS  J220851+654541   22 08 51.93   0.871   65 45 41.91  4.56     1400    0.0030    .0005 P

b WENSS WNB2207.5+6533B  22 08 59.27       n   65 48 03.23     n      325     0.742   0.0038 49"@58
b TXS   TXS*B2207+655    22 08 59.24   0.194   65 48 03.4   0.85      365     0.649    0.041 40"@56
b NVSS  J220859+654804   22 08 59.91   0.081   65 48 04.23  0.58     1400    0.1736    .0056 58"@58

34WENSS WNB2207.7+6613A  22 09 03.77       n   66 28 31.44     n      325     0.075   0.0036
34NVSS  J220904+662829   22 09 04.04   0.111   66 28 29.39  0.77     1400    0.0260    .0005 P

35WENSS WNB2207.5+6511   22 08 56.40       n   65 26 38.12     n      325     0.032   0.0038 P
35NVSS  J220857+652639   22 08 57.84   0.173   65 26 39.84  1.11     1400    0.0185    .0010 27"@50

36WENSS WNB2207.7+6557   22 09 07.44       n   66 11 57.73     n      325     0.029   0.0037 P
36NVSS  J220907+661202   22 09 07.24   0.129   66 12 02.38   0.9     1400    0.0204    .0010 P

37WENSS WNB2207.7+6613   22 09 10.08       n   66 28 00.05     n      325     0.291   0.0036 116"x26"@175
  TXS   TXS*B2207+662    22 09 21.52   0.408   66 28 01.26  3.12      365     0.232    0.037 39"@4, blend
37GB6   J2209+6628       22 09 08.4      2.5   66 28 23       16     4850     0.027    0.004 B with 31,38,39

38WENSS WNB2207.7+6613B  22 09 11.34       n   66 26 46.78     n      325     0.107   0.0036 P
38NVSS  J220911+662645   22 09 11.66   0.104   66 26 45.58   0.7     1400    0.0308    .0005 P

39WENSS WNB2207.7+6613C  22 09 13.07       n   66 28 48.25     n      325     0.108   0.0036 P
39NVSS  J220913+662850   22 09 13.96   0.114   66 28 50.06  0.77     1400    0.0286    .0013 17"@153

40WENSS WNB2208.3+6604   22 09 47.03       n   66 18 49.39     n      325     0.017   0.0036 P
40NVSS  J220948+661845   22 09 48.99   0.339   66 18 45.32  2.44     1400    0.0072    .0005 P

41WENSS WNB2209.3+6544   22 10 46.44       n   65 59 09.56     n      325     0.032   0.0037 P
41NVSS  J221047+655907   22 10 47.19   0.157   65 59 07.58  0.98     1400    0.0189    .0010 21"@59

42WENSS WNB2209.8+6624   22 11 11.44       n   66 38 54.64     n      325     0.025   0.0035 P
42NVSS  J221113+663855   22 11 13.73    0.26   66 38 55.68  1.52     1400    0.0095    .0006 P

43WENSS WNB2210.4+6622   22 11 49.96       n   66 37 39.72     n      325     0.039   0.0035 P
43NVSS  J221151+663736   22 11 51.02   0.155   66 37 36.08  1.02     1400    0.0168    .0005 P

44WENSS WNB2210.6+6516   22 12 07.32       n   65 31 33.12     n      325     0.417   0.0037 P
44TXS   TXS_B2210+652    22 12 07.59   0.164   65 31 34.76  0.62      365     0.325    0.018 P
44NVSS  J221207+653133   22 12 07.68   0.076   65 31 33.12  0.57     1400    0.1127    .0040 19"@79
44GB6   J2212+6531       22 12 07        1.9   65 31 39       13     4850     0.035    0.004
4487GB  J2212+6531       22 12 08.92     2.4   65 31 20.48    17     4850     0.039    0.005

45WENSS WNB2210.8+6544   22 12 19.13       n   65 59 29.05     n      325     0.047   0.0038 P
45NVSS  J221220+655936   22 12 20.78   0.187   65 59 36.51   1.1     1400    0.0200    .0011 33"@56

46WENSS WNB2211.2+6550   22 12 38.63       n   66 04 53.59     n      325     0.026   0.0037 P
46NVSS  J221238+660444   22 12 38.62   0.129   66 04 44.34  0.85     1400    0.0196    .0005 P FS.

47WENSS WNB2211.6+6520   22 13 06.82       n   65 35 23.2      n      325     0.019   0.0038 P
47NVSS  J221306+653518   22 13 06.04   0.269   65 35 18.95  1.87     1400    0.0093    .0005 P

48WENSS WNB2211.7+6535   22 13 13.94       n   65 50 23.94     n      325     0.023   0.0038 P
48NVSS  J221314+655028   22 13 14.38   0.305   65 50 28.46  2.01     1400    0.0090    .0011 P

49WENSS WNB2212.1+6533   22 13 38.93       n   65 48 17.86     n      325     0.018   0.0038
49NVSS  J221339+654817   22 13 39.47   0.253   65 48 17.71  1.59     1400    0.0089    .0005 P

=======================================================================================================

Notes:

B:   blend of several sources
EX:  extended source
IS:  inverted spectrum
FS:  flat spectrum
GLC: gravitational lens. candidate
P:   indicates an unresolved source (size limit for NVSS typically < 20", but more for other surveys).
     Otherwise the DEconvolved size and position angles are given.
PN:  planetary nebula
SI:  spectral index
SP:  possibly spurious source
SS:  steep spectrum
V:   variable
=======================================================================================================

The catalogue identifications listed are related to the following references:

11CMB  Fuerst E., Reich W., Reich P., 1990 A&AS 85, 805
18P    Wendker H.J., Higgs L.A., Landecker T.L., 1991 A&A 241, 551
21CMB  Reich W., Reich P., Fuerst E., 1990 A&AS 83, 539
4C     Gower J.F.R., Scott P.F., Wills D., 1967 MmRAS 71, 49
       Pilkington J.D.H., Scott P.F., 1965 MmRAS 69, 183
4CP    Caswell J.L., PhD Cambridge 1966
       Caswell J.L., Crowther J.H., 1969, MNRAS 145, 181
6CMB   Altenhoff W.J., Downes D., Pauls T., et al., 1979 A&AS 35, 23
6CV    Hales S.E.G., Masson C.R., Warner P.J., et al., 1993 MNRAS 262, 1057
6CVI   Hales S.E.G., Masson C.R., Warner P.J., et al., 1993 MNRAS 262, 1057
7CG    Vessey S.J., Green D.A., 1998 MNRAS 294, 607
87GB   Gregory P.C., Condon J.J., 1991 ApJS 75, 1011
8C     Hales S.E.G., Waldram E.M., Rees N., et al., 1995 MNRAS 274, 447
ADG    Altenhoff W.J., Downes D., Goad L., et al., 1970, A&AS 1, 319
B2     Colla G., Fanti C., Ficarra A., et al., 1970, A&AS 1, 281
B2.1   Colla G., Fanti C., Ficarra A., et al., 1970 A&AS 1, 281
B2.2   Colla G., Fanti C., Fanti R., et al., 1972 A&AS 7, 1    
B2.3   Colla G., Fanti C., Fanti R., et al., 1973 A&AS 11, 291
B3     Ficarra A., Grueff G., Tomassetti G., 1985 A&AS 59, 255
B3.3   Altieri B., 1999 UNPUB,
       (ftp://terra.ira.bo.cnr.it/papers/reports/altieri99)
B2.4   Fanti C., Fanti R., Ficarra A., et al., 1974, A&AS 18, 147	   
BG14   Fanti C., Montovani F., Tomasi P., 1981 A&AS 43, 1
BG     Fanti C., Felli M., Ficarra A., et al., 1974, A&AS 16, 43
BGE    Felli M., Tofani G., Fanti C., et al, 1977, A&AS 27, 181
BM     Manchester B., 1969, AuJPS 12, 1
CC     Clark D.H., Crawford D.F., 1974, AuJP 27, 713
CLASS  Browne I.W.A., Wilkinson P.N., Patnaik A.R., et al., 1998, MNRAS 293,257
CR     Crowther , 1966, PhD Cambridge Univ.
CUL    Slee O.B., 1995, AuJPh 48, 143
DCC    Day G.A., Caswell J.L., Cooke D.J., 1972, AuJPS 25, 1
DRAO   Higgs L.A., Roger R.S., 1990, DRAO
GB6    Gregory P.C., Scott W.K., Douglas K., 1996, ApJS 103, 427
GC     Davis M.M., 1971, AJ 76, 980
GC(2)  Pauliny-Toth I.I.K., Kellermann K.I., 1972, AJ 77, 1265
GC(3)  Pauliny-Toth I.I.K., Kellermann K.I., 1972, AJ 77, 797
GPA    Minter A.H., Langston G.I., 1999, AAS 194, 8501
GT     Gregory P.C., Taylor A.R., 1986, AJ 92, 371
GS     Goss W.M., Shaver P.A., 1970, AuJPS 14, 1
HA     Arp H., 1972, ApJ 174, L111
HBMR   Higgs L.A., Broten N.W., Medd W.J., et al., 1964, MNRAS 127, 367   
HC     Holden D.J., Caswell J.L., 1969, MNRAS 143, 407
HIIW1  Walsh A.J., Hyland A.R., Robinson G., et al., 1997, MNRAS 291, 261
HIIW2  Walsh A.J., Burton M.G., Hyland A.R., 1999, MNRAS 301, 640
HII_C  Caswell J.L., Haynes R.F., 1987, A&A 171, 261
HII_K  Kuchar T.A., Clark F.O., 1997, ApJ 488, 224
HII_W  Wink J.E., Altenhoff W.J., Mezger P.G., 1982, A&A 108, 227
IPS81  Purvis A., Tappin S.J., Rees W.G., et al., 1987, MNRAS 229, 589     
JVAS   Wrobel J.M., Patnaik A.R., Browne I.W.A., 1998, AAS 193, 4004
MGV    Herold L., Lori , 1996, MIT-T00L
MITG2  Langston G.I., Heflin M.B., Conner S.R., et al., 1990, ApJS 72, 621
MITG3  Griffith M., Langston G., Heflin M.B., et al., 1990, ApJSS 74, 129
MITG4  Griffith M., Heflin M.B., Conner s.R., 1991, ApJS 75, 801
MIYUN  Zhang X., Zheng Y., Chen H., et al., 1997, AAS 121, 59
MRC    Large M.I., Cram L.E., Burgess A.M., 1991, Obs 111, 72
NAIC   Durdin J.M., 1975, NAICR 45
NEK    Kassim N.E., 1988, ApJS 68, 715
MSH(1) Mills B.Y., Slee O.B., Hill E.R., 1958, AuJP 11, 360
MSH(2) Mills B.Y., Slee O.B., Hill E.R., 1960, AuJP 13, 676
MSH(3) Mills B.Y., Slee O.B., Hill E.R., 1961, AuJP 14, 497
MSL    Dixon R.S., 1981, BICDS 21, 50  
NVSS   Condon J.J., Cotton W.D., Greisen E.W., et al., 1998, AJ 115, 1693
OHGBR  Sevenster M.N. Chapman J.M., Habing H.J., et al., 1997, A&AS 122, 79
OTL6   Warup G., Kapahi V.K., Sarma N.V.G., et al., 1971, ApL 9, 53
OTL9   Warup G., Kapahi V.K., Sarma N.V.G., et al., 1971, ApL 9, 53
PKS    Bolton J.G., Gardner F.F., Mackey M.B., 1964, AuJP 17, 340
 (2)   Price M.J., Milne D.K., 1965, AuJP 18, 329
 (3)   Day G.A., Shimmins A.J., Ekers R.D., et al., 1966, AuJP 19, 35
 (4)   Shimmins A.J., Day G.A., Ekers R.D., et al., 1966, AuJP 19, 837
 (5)   Shimmins A.J., Day G.A.,1968, AuJP 21, 377     
 (6)   Ekers R.D., 1969, AuJPS, 7
PKS (2700 MHz)
       Wall J.V., Shimmins A.J., Merkelijn J.K., 1971, AuJPS 19
       Shimmins A.J., 1971, AuJPAS 21
       Shimmins A.J., Bolton J.G., 1972, AuJPS 26
       Bolton F.G., Shimmins A.J., 1973, AuJPS 30
       Shimmins A.J., Bolton F.G., 1974, AuJPS 32
       Bolton F.G., Shimmins A.J., Wall J.V., 1975, AuJPS 34, 1
       Bolton F.G., Butler P.W., 1975, AuJPS 34, 33
       Wall J.V., Shimmins A.J., Bolton F.G., 1975, AuJPS 34, 55
       Shimmins A.J., Bolton F.G., Wall J.V., 1975, AuJPS 34, 63
       Wall J.V., Wright A.E., Bolton F.G., 1975, AuJPS 39
       Wright A.E., Savage A., Bolton F.G., 1976, AuJPS 41
       Savage A., Wright A.E., Bolton F.G., 1977, AuJPS 44, 1
PKS8G  Wright A.E., Wark R.M., Troup E., et al., 1991, MNRAS 251, 330
PKS90  Wright A.E., 1990, PKSCAT (ftp://cdsarc.u-strasbg.fr/pub/cats/viii/15)
PKSG   Haynes R.F., Caswell J.L., Simons L.W., 1979, AuJP 48, 1
PMN    Wright A.E., Griffith M.R., Hunt A.J., 1996, ApJS 103, 145   
       Griffith M.R., Wright A.E., Burke B.F., et al., 1995, ApJS 97, 347
       Wright A.E., Griffith M.R., Burke B.F., et al., 1994, ApJS 91, 111
PMNAT  Wright A.E., 1997
PMNM   Gregory P.C., Vavasour J.D., Scott W.K., 1994, ApJS 90, 173
PNESO  Acker A., 1992, ESOPN 1, 1
PNNVS  Condon J.J., Kaplan D.L., 1998, ApJS 117, 361
POL_T  Tabara H., Inoue M., 1980, A&AS 39, 379
RGB1   Laurent-Muehleisen S.A., Kollgaard R.I., Ryan P.J., et al., 1997, A&AS
       122, 235
RH74   Readhead A.C.S., Hewish A., 1974, MmRAS 78, 1
RSTAR  Wendker H.J., 1995, A&AS 109, 177
SG     Shaver P.A., Goss W.M., 1970, AuJPS  14, 77
SRC_A  Altschuler D.R., 1986, A&AS 65, 267
SRC_N  Niell, 1972, CornU.T00A
TXS    Douglas J.N., Bash F.N., Bozyan F.A., et al., 1996, AJ 111, 1945
UCC_R  Roettgering H.J.A., Lacy M., Miller G.K., et al., 1994, A&AS 108, 79
UTR    Braude S. Ia., Megn A.V., Rashkovskii S.L., et al., 1978, Ap&SS 54, 37
       Braude S. Ia., Megn A.V., Sokolov K.P., et al., 1979, Ap&SS 64, 73
       Braude S. Ia., Miroshnichenko A.P., Sokolov K.P., et al., 1981, Ap&SS 74, 409
       Braude S. Ia., Sharykin N.K., Sokolov K.P., et al.,  1985, Ap&SS 111, 1
       Braude S. Ia., Sokolov K.P., Zakharenko S.M., 1994, Ap&SS 213, 1
VLA_B  Becker R.H., White R.L., Helfand D.J., et al., 1994, ApJS 91, 347
VLA_G  Garwood R.W., Perley R.A., Dickey J.M., et al., 1988, AJ 96, 1655
VLA_H  Helfand D.J., Zoonematkermani S., Becker R.H., et al., 1992, ApJS 80,211
VLA_Z  Zoonematkermani S., Helfand D.J., Becker R.H., et al., 1990, ApJS 74, 181
WB92   White R.L., Becker R.H., 1992, ApJS 79, 331
WENSS  Rengelink R.B., de Bruyn A.G., Miley G.K., et al., 1997, A&AS 124, 259
WK     Williams P.J.S., Kenderdine S., Baldwin J.E., 1966, MemRAS 70, 53  
WSRTG  Taylor A.R., Goss W.M., Coleman P.H., et al., 1996, ApJS 107, 239
Z2     Amirkhanyan V.R., Gorshkov A.G., Konnikova V.K., 1989, SvA 34, 1 
Z2S    Larionov M.G., 1991, SoSAO 68, 14









==> Table6.txt <==
Table 6: SNRs candidates

   l       b     $\theta$
  			
  1.2    -4.0    288          
  4.2    -3.5    27.6          
  4.5     6.8    2.4          
  4.8     6.2    18          
  7.3    -5.3    432          
  8.2    -4.8    180          
  8.5    -6.7    60          
  8.7    -5.0    48          
 10.2    -3.5    90          
 10.7    -5.4    144          
 11.9    -3.6    240          
 12.7    -3.9    72          
 27.0     0.5    420          
 27.5   -21.0    1320          
 31.0   -11.0    360          
 39.7     8.1    120          
 40.3    -6.9    312          
 43.3    -1.0    480          
 45.1     8.9    600          
 45.3    -8.8    354          
 48.0     8.0    144          
 48.2     4.2    240          
 53.8     5.0    228          
 55.8    -6.2    360          
 56.8     0.0    96          
240.9    -0.9    90          
256.7    -8.0    840          
260.2     1.4    1560          
260.4    -3.4    60          
261.2    -8.0    672          
263.9    -3.3    240          
266.6    -1.3    120          
267.2    -0.6    684          
272.2    -3.2    15.6          
274.1     5.8    516          
279.0     1.1    96          
280.3    -0.9    60          
281.2     0.0    39.6          
283.7     4.7    13.2          
284.3    -1.8    24          
286.2     4.5    240          
287.2     2.7    120          
289.4    -2.5    26.4          
290.4     1.7    18          
291.1     1.7    19.2          
292.0     1.8    12          
292.7    -1.6    26.4          
293.8     0.6    19.2          
294.3    -3.5    45.6          
298.5     2.2    45.6          
299.2    -1.5    36          
303.0    -5.8    378          
303.5     0.0    540          
304.0     2.0    240          
308.2     3.9    168          
309.6     4.0    60          
309.8    -2.6    27.6          
310.0    -3.5    168          
310.6    -2.0    60          
312.5    -3.0    19.2          
312.7     3.5    90          
313.7    -7.2    342          
314.0   -11.0    780          
314.9     9.8    120          
315.1     2.7    168          
315.4    -2.3    36          
316.2     6.4    132          
317.8     8.4    270          
318.9     6.4    144          
319.3     3.9    180          
320.7    -1.5    54          
321.3    -3.8    60          
321.9    -0.3    30          
321.9    -1.1    30          
322.2    -8.2    240          
323.5     0.8    822          
325.0     0.0    900          
326.3    -1.8    32.4          
329.3    -0.3    564          
330.7    -4.2    270          
332.0    -3.2    120          
333.0     0.0    360          
334.6     6.6    210          
337.2    -8.7    360          
337.3     1.0    9.6          
337.5     1.5    30          
338.5     2.9    156          
340.8    -4.8    174          
342.6     8.2    360          
343.1    -2.3    36          
344.4    -5.3    228          
347.7     6.6    204          
350.0    -1.8    30          
352.6     2.2    30          
353.3    -1.0    60          
355.9    -2.5    14.4          
356.2     4.4    19.2          
356.9     8.5    570          
356.9    -5.0    300          
358.0     3.8    26.4          
358.4    -1.9    39.6          


==> Table7.txt <==

Table 7: Statistical variability of AGNs.

[1]  3EG Source
[2]  AGN Name
[3]  l
[4]  b
[5]  Spectral index <\gamma>
[6]  <F_\gamma> (\times 10^{-8} ph cm^{-2} s^{-1})
[7]  \sigma_{sd}
[8]  N_{vp}
[9]  Variability index \mu
[10] Variability index I

 
   [1] 	      [2]	   [3]      [4]    [5]   [6]	  [7]   [8]   [9]  [10]
___________________________________________________________________________
0204+1458  0202+149   147.9   -44.3   2.23   12.8    21.7    5  169.4  	6.2
0210-5055  0208-512   276.1   -61.8   1.99   80.9     1.7   10    2.1  	0.0
0222+4253  0219+428   140.2   -16.8   2.01   20.0     4.6    4   23.4  	0.8
0237+1635  0235+164   156.4   -39.2   1.85   24.0    23.0    5   95.8  	3.5
0340-0201  0336-019   188.4   -42.4   1.84   20.6    80.1    5  388.5  14.4
0412-1853  0414-189   213.9   -43.2   3.25    8.9    19.2    6  214.8  	7.9
0422-0102  0420-014   194.8   -33.1   2.44   21.6    19.9   10   92.4  	3.4
0433+2908  0430+285   170.4   -12.5   1.90   29.7    16.0   16   54.1  	2.0
0442-0033  0440-003   197.3   -28.6   2.37   18.4    25.9   10  140.6  	5.2
0450+1105  0446+112   187.8   -20.6   2.27   16.2     7.8   15   48.1  	1.7
0456-2338  0454-234   223.9   -34.9   3.14   13.4     4.4    3   33.2  	1.2
0458-4635  0454-463   252.4   -38.4   2.75   12.2     5.3    8   44.0  	1.6
0459+0544  0459+060   193.9   -21.6   2.36   9.16     8.9   14   97.1  	3.6
0500-0159  0458-020   201.3   -25.4   2.45   15.9    19.1   11  119.7  	4.4
0530+1323  0528+134   191.5   -11.0   2.46   77.7    82.3   15  105.9  	3.9
0540-4402  0537-441   250.0   -30.8   2.41   33.4    26.9    7   80.5  	2.9
0622-1139  0616-116   220.1   -11.6   2.67   18.7    13.0   10   69.4  	2.5
0721+7120  0716+714   143.9    28.0   2.19   19.0    11.6   10   61.0  	2.2
0737+1721  0735+178   202.1    17.8   2.60   21.2     6.1    6   28.9  	1.0
0743+5447  0738+545   162.9    29.1   2.03   18.7    13.3    6   70.8  	2.6
0828+0508  0829+046   219.6    23.8   2.47   21.3     7.5    6   35.3  	1.3
0829+2413  0827+243   199.9    31.6   2.42   28.2    21.9    5   77.5  	2.8
0845+7049  0836+710   143.4    34.7   2.62   12.8     9.1    9   71.3  	2.6
0852-1216  0850-121   239.0    19.9   1.58   21.3    17.1    4   80.2  	2.9
0853+1941  0851+202   207.1    35.4   2.03   13.1     2.4    3   18.6  	0.6
0952+5501  0954+556   159.5    47.3   2.12   11.4    10.6   14   93.1  	3.4
0958+6533  0954+658   145.7    43.1   2.08   9.04     4.7   11   52.7  	1.9
1104+3809  1101+384   179.9    65.0   1.57   15.2     7.1   10   47.0  	1.7
1200+2847  1156+295   201.5    78.6   1.98   10.9    41.1   18  373.9  13.8
1222+2841  1219+285   197.2    83.5   1.73   14.7    13.4   19   90.9  	3.3
1224+2118  1222+216   254.9    81.5   2.28   14.5    11.5   25   79.3  	2.9
1229+0210  1226+023   289.8    64.4   2.58   17.5    11.1   19   63.7  	2.3
1230-0247  1229-021   292.5    59.6   2.85   11.0     3.4   11   31.3  	1.1
1246-0651  1243-072   300.9    55.9   2.73   12.7     9.6   20   75.9  	2.8
1255-0549  1253-055   304.9    57.0   1.96   56.3    57.9   20  102.9  	3.8
1324-4314  Cen A      309.3    19.2   2.58   16.8    10.2   13   60.7  	2.2
1329+1708  1331+170   346.2    76.6   2.41   10.9     7.9   19   72.4  	2.6
1339-1419  1334-127   320.0    46.9   2.62   9.37     5.4   10   57.9  	2.1
1409-0745  1406-076   334.2    50.3   2.29   26.5    44.4   15  167.4  	6.2
1429-4217  1424-418   321.6    16.9   2.13   18.1    15.7   11   86.6  	3.2
1512-0849  1510-089   251.4    40.3   2.47   25.4    12.1    8   47.8  	1.7
1605+1553  1604+159    29.1    43.8   2.06   24.7    10.7    5   43.6  	1.6
1608+1055  1606+106    23.5    41.0   2.63   27.7    19.6    6   70.6  	2.6
1614+3423  1611+343    55.4    46.2   2.42   32.3    25.8    5   79.8  	2.9
1625-2955  1622-297   348.6    13.3   2.07   36.6   110.0   19  300.1  11.1
1626-2519  1622-253   352.2    16.3   2.21   29.5    22.5   18   76.4  	2.8
1635+3813  1633+382    61.2    42.2   2.15   61.2    32.7    5   53.3  	1.9
1727+0429  1725+044    27.2    20.6   2.67   23.7     6.4    7   27.0  	1.0
1733-1313  1730-130    12.0    10.5   2.23   39.4    23.8   23   60.3  	2.2
1738+5203  1739+522    79.3    32.0   2.42   24.3    13.6    7   56.2  	2.0
1744-0310  1741-038    22.1    13.4   2.42   20.1    12.2   12   60.6  	2.2
1800-3955  1759-396   352.0    -8.2   3.10   18.7    34.1   22  182.2  	6.7
1832-2110  1830-210    11.9    -5.5   2.59   34.3    23.9   19   69.7  	2.5
1911-2000  1908-201    17.0   -13.2   2.39   19.9     6.4   14   32.3  	1.2
1935-4022  1933-400   358.6   -25.2   2.86   13.6    27.8   16  203.5  	7.5
1937-1529  1936-155    23.9   -17.1   3.45   12.3    14.8   13  120.5  	4.4
2025-0744  2022-077    34.7   -24.4   2.38   31.9    23.9    6   75.1  	2.7
2036+1132  2032+107    56.1   -17.1   2.83   16.4     9.8   11   60.1  	2.2
2055-4716  2052-474   352.6   -40.2   2.04   12.5    14.1    5  113.0  	4.1
2158-3023  2155-304    17.4   -52.2   2.35   19.2    11.1    4   57.5  	2.1
2202+4217  2200+420    92.5   -10.3   2.60   16.6    10.0    8   60.2  	2.2
2209+2401  2209+236    81.8   -25.6   2.48   16.8    11.6   11   69.0  	2.5
2232+1147  2230+114    77.4   -38.5   2.45   24.7    12.8    8   52.0  	1.9
2254+1601  2251+158    86.0   -38.3   2.21   54.6    35.8    8   65.4  	2.4
2321-0328  2320-035    76.8   -58.0          7.32    12.5    8  171.7  	6.3
2358+4604  2351+456   113.3   -15.8   2.38   18.4    14.4    4   78.1  	2.9
2359+2041  2356+196   107.0   -40.5   2.09   15.6     6.6    8   42.1  	1.5
                                                		  






































































==> Table8.txt <==
Table 8: Variability index $I$ for all low latitude unidentified sources.

3EG Name       I

0229+6151	   1.3
0542+2610	   3.1
0617+2238	   1.6
0631+0642	   1.5
0634+0521	   1.0
1013+5915	   1.6
1027-5817	   1.6
1048-5840	   0.9
1102-6103	   1.8
1308-6112	   o.4
1410-6147	   1.2
1420-6038	   2.1
1639-4702	   1.9
1655-4554	   1.3
1714-3857	   2.1
1718-3313	   2.1
1734-3232	   2.9
1744-3011	   1.8
1746-2851	   2.0
1800-2338	   1.6
1809-2328	   2.4
1823-1314	   2.9
1824-1514	   3.0
1826-1302	   2.6
1837-0423	   5.4
1856+0114	   2.9
1903+0550	   2.2
2016+3657	   2.0
2020+4017	   1.1
2021+3716	   2.5
2022+4317	   1.3
2027+3429	   3.3
2033+4118	   1.3
2227+6122	   3.5
0747-3412	   2.8
0241+6103      1.3			
0323+5122      2.0		
0416+3650      2.6		
0435+6137      1.0			
0459+3352      1.2		
0500+2529      2.1		
0510+5545      1.8		
0520+2556      1.1		
0521+2147      1.8		
0533+4751      1.2		
0546+3948      1.7		
0556+0409      1.6
0628+1847      1.3
0903-3531      1.5
1014-5705      1.4
1316-5244      2.2
1631-4033      1.2
1633-3216      2.1
1638-5155      2.4
1704-4732      2.9
1717-2737      2.0
1735-1500      8.8
1736-2908      2.4
1741-2050      2.1
1741-2312      2.1
1744-3934      3.0
1746-1001      3.1
1757-0711      2.0
1800-0146      1.9
1810-1032      2.6
1812-1316      2.6
1828+0142      5.3
1834-2803      2.8
1837-0606      2.4
1904-1124      2.9
1928+1733      3.9
1958+2909      1.6
2035+4441      3.3
2100+6012      1.3
2206+6602      0.6
